A framework for window design in delivery schedules

This paper develops a structured framework for the design and dynamic updating of service time windows in delivery and appointment-based systems. We consider a single-server setting with stochastic service and travel times, where customers are promised a time window in which the provider will arrive. The first part of the paper introduces a static window construction method based on a probabilistic threshold criterion, using an analytical approximation of residual travel and service time distributions. Building on this, we develop a dynamic update mechanism that monitors residual system uncertainty, where time windows are revised during execution only when the remaining time until the window's start falls below a predefined threshold. This threshold-based approach enables communication-efficient scheduling while substantially improving delivery accuracy. Numerical experiments demonstrate significant performance gains of the dynamic approach in both stylized and real-world settings.

==> Figures_latex/comparison_plot.csv <==
client,dist_type,omega,t_i,t_i_plus_delta
1,normal,0.25,-2.6067328111145027,0.34056369207866766
2,normal,0.25,-3.6179302808415534,0.36140251460511097
3,normal,0.25,-4.381940480637494,0.3548374633111795
4,normal,0.25,-5.0195765393972565,0.3379820036404837
5,normal,0.25,-5.577175639356588,0.3142287894543285
6,normal,0.25,-6.078219692365084,0.2869135183133915
1,weibull,0.25,-2.666815893820603,0.4351587334765332
2,weibull,0.25,-3.653902440505801,0.4415922404100785
3,weibull,0.25,-4.408059124488462,0.4313955640299838
4,weibull,0.25,-5.040043185204357,0.41158384886485777
5,weibull,0.25,-5.593866080253631,0.3860136803365757
6,weibull,0.25,-6.092086234901283,0.35870842510221745
1,lognormal,0.25,-2.510935036526285,0.06970649181088406
2,lognormal,0.25,-3.556151001762249,0.08578157853811197
3,lognormal,0.25,-4.338127090184383,0.07629565805736593
4,lognormal,0.25,-4.98766263202973,0.05720151032522924
5,lognormal,0.25,-5.553920738250724,0.032722537004862495
6,lognormal,0.25,-6.0618927641588085,0.005697866650167249
1,normal,0.5,-1.8628083513853129,1.8616247214925952
2,normal,0.5,-2.549899984608521,2.5504855071184895
3,normal,0.5,-3.0619366024377306,3.0621762215755326
4,normal,0.5,-3.4854281426602025,3.4852146254614134
5,normal,0.5,-3.8531052488718838,3.853005115612612
6,normal,0.5,-4.181616813009201,4.182266890273215
1,weibull,0.5,-1.8624165405612991,1.9317523887679153
2,weibull,0.5,-2.5381100884497805,2.614300361805631
3,weibull,0.5,-3.0436107379748973,3.123372279465241
4,weibull,0.5,-3.4631566841264076,3.544328261132967
5,weibull,0.5,-3.8280556709801585,3.9108358700356547
6,weibull,0.5,-4.1544022143519665,4.238921839883256
1,lognormal,0.5,-1.9301418179827292,1.6629790315973307
2,lognormal,0.5,-2.6498884146830237,2.3536919559171263
3,lognormal,0.5,-3.178393277003938,2.866756769013252
4,lognormal,0.5,-3.61239712362475,3.291299282032221
5,lognormal,0.5,-3.987755613065736,3.6579032101142737
6,lognormal,0.5,-4.322263061830777,3.986444280623968
1,normal,0.75,-0.34162405370909427,2.606128720942839
2,normal,0.75,-0.3618428937662817,3.6174366585337103
3,normal,0.75,-0.35503678473863826,4.3820031892226785
4,normal,0.75,-0.33716402797484657,5.020360807977361
5,normal,0.75,-0.31345428421923394,5.578157663344039
6,normal,0.75,-0.2863117824861518,6.078600673683808
1,weibull,0.75,-0.2556176367817525,2.627467295337269
2,weibull,0.75,-0.2850480395751685,3.64204673617361
3,weibull,0.75,-0.28038447067027855,4.405679155184375
4,weibull,0.75,-0.26338601761279545,5.0429967064167265
5,weibull,0.75,-0.2401880077407777,5.600125648251953
6,weibull,0.75,-0.2133013905732521,6.100400124922258
1,lognormal,0.75,-0.6037171248517845,2.5282372617586013
2,lognormal,0.75,-0.6376807344895975,3.551129125348779
3,lognormal,0.75,-0.6360778587546129,4.319449665724315
4,lognormal,0.75,-0.6209281841690363,4.958365784937391
5,lognormal,0.75,-0.5988629267918101,5.517261532031686
6,lognormal,0.75,-0.5728598622083132,6.018574269642221


==> Figures_latex/comparison_plot_omega025_lognormal.csv <==
client,dist_type,t_i,t_i_plus_delta
1,lognormal,-2.510935036526285,0.06970649181088406
2,lognormal,-3.556151001762249,0.08578157853811197
3,lognormal,-4.338127090184383,0.07629565805736593
4,lognormal,-4.98766263202973,0.05720151032522924
5,lognormal,-5.553920738250724,0.032722537004862495
6,lognormal,-6.0618927641588085,0.005697866650167249


==> Figures_latex/comparison_plot_omega025_normal.csv <==
client,dist_type,t_i,t_i_plus_delta
1,normal,-2.6067328111145027,0.34056369207866766
2,normal,-3.6179302808415534,0.36140251460511097
3,normal,-4.381940480637494,0.3548374633111795
4,normal,-5.0195765393972565,0.3379820036404837
5,normal,-5.577175639356588,0.3142287894543285
6,normal,-6.078219692365084,0.2869135183133915


==> Figures_latex/comparison_plot_omega025_weibull.csv <==
client,dist_type,t_i,t_i_plus_delta
1,weibull,-2.666815893820603,0.4351587334765332
2,weibull,-3.653902440505801,0.4415922404100785
3,weibull,-4.408059124488462,0.4313955640299838
4,weibull,-5.040043185204357,0.41158384886485777
5,weibull,-5.593866080253631,0.3860136803365757
6,weibull,-6.092086234901283,0.35870842510221745


==> Figures_latex/comparison_plot_omega05_lognormal.csv <==
client,dist_type,t_i,t_i_plus_delta
1,lognormal,-1.9301418179827292,1.6629790315973307
2,lognormal,-2.6498884146830237,2.3536919559171263
3,lognormal,-3.178393277003938,2.866756769013252
4,lognormal,-3.61239712362475,3.291299282032221
5,lognormal,-3.987755613065736,3.6579032101142737
6,lognormal,-4.322263061830777,3.986444280623968


==> Figures_latex/comparison_plot_omega05_normal.csv <==
client,dist_type,t_i,t_i_plus_delta
1,normal,-1.8628083513853129,1.8616247214925952
2,normal,-2.549899984608521,2.5504855071184895
3,normal,-3.0619366024377306,3.0621762215755326
4,normal,-3.4854281426602025,3.4852146254614134
5,normal,-3.8531052488718838,3.853005115612612
6,normal,-4.181616813009201,4.182266890273215


==> Figures_latex/comparison_plot_omega05_weibull.csv <==
client,dist_type,t_i,t_i_plus_delta
1,weibull,-1.8624165405612991,1.9317523887679153
2,weibull,-2.5381100884497805,2.614300361805631
3,weibull,-3.0436107379748973,3.123372279465241
4,weibull,-3.4631566841264076,3.544328261132967
5,weibull,-3.8280556709801585,3.9108358700356547
6,weibull,-4.1544022143519665,4.238921839883256


==> Figures_latex/comparison_plot_omega075_lognormal.csv <==
client,dist_type,t_i,t_i_plus_delta
1,lognormal,-0.6037171248517845,2.5282372617586013
2,lognormal,-0.6376807344895975,3.551129125348779
3,lognormal,-0.6360778587546129,4.319449665724315
4,lognormal,-0.6209281841690363,4.958365784937391
5,lognormal,-0.5988629267918101,5.517261532031686
6,lognormal,-0.5728598622083132,6.018574269642221


==> Figures_latex/comparison_plot_omega075_normal.csv <==
client,dist_type,t_i,t_i_plus_delta
1,normal,-0.34162405370909427,2.606128720942839
2,normal,-0.3618428937662817,3.6174366585337103
3,normal,-0.35503678473863826,4.3820031892226785
4,normal,-0.33716402797484657,5.020360807977361
5,normal,-0.31345428421923394,5.578157663344039
6,normal,-0.2863117824861518,6.078600673683808


==> Figures_latex/comparison_plot_omega075_weibull.csv <==
client,dist_type,t_i,t_i_plus_delta
1,weibull,-0.2556176367817525,2.627467295337269
2,weibull,-0.2850480395751685,3.64204673617361
3,weibull,-0.28038447067027855,4.405679155184375
4,weibull,-0.26338601761279545,5.0429967064167265
5,weibull,-0.2401880077407777,5.600125648251953
6,weibull,-0.2133013905732521,6.100400124922258


==> Figures_latex/differences_comparison_new.csv <==
client_index,diff_t_weibull,diff_t_lognormal,diff_window_weibull,diff_window_lognormal
1,0.05102912690262773,-0.06194614390388642,-0.10972391575463014,0.30680520068677053
2,-0.04013238423856613,0.19125141100140564,-0.11887908316223106,0.3975100374099254
3,-0.07080175188619009,0.2602434819628616,-0.11575822980274886,0.43027350539659537
4,-0.07322383434957658,0.25803552372804184,-0.09406198538742672,0.3847699319323734
5,-0.06473198663288215,0.21448606648944235,-0.1366310181261987,0.3093337297263403
6,-0.061199581903547795,0.19875983864386626,-0.1299701964710298,0.31088938278796263
7,-0.056499974161294375,0.17938504637615793,-0.11485180708198506,0.27208536915036063
8,-0.05505311702203386,0.17357800780373012,-0.05908268154513863,0.3216735536391262
9,-0.05190860993761248,0.16232153014864537,-0.08300716343103431,0.28488163663704924
10,-0.04944916950577394,0.15337424098657948,-0.06551994981834142,0.27698663806842916
11,-0.04745072331088451,0.14533221494987103,-0.08890400043031121,0.27468369569284334
12,-0.046259279018453725,0.13853181534420145,-0.08048419668590867,0.2751108974404737
13,-0.045880677474656295,0.13785920570157373,-0.07940231028249656,0.24706125822220315
14,-0.044225587868602645,0.1326630607081256,-0.07520543865271279,0.24690275586143784
15,-0.043041494247852086,0.12834616455262804,-0.07256632125072215,0.2520397453607188
16,-0.04202515399220985,0.12364583187308753,-0.07128217448440566,0.22292575222101618
17,-0.039081153960232484,0.11603364278287742,-0.07035625528475364,0.23698875351892568
18,-0.03873939342895483,0.11273317673233763,-0.07319292721990323,0.22146855114737107
19,-0.03783562960525444,0.10889850573114046,-0.07573711001790784,0.20245079205064087
20,-0.036285446706678215,0.10682668341083712,-0.07706167352205284,0.21513309299660222
21,-0.03562836325978225,0.10408295568689852,-0.07951089953382251,0.19476302744418916
22,-0.03513663628331898,0.10207088611249304,-0.08226664113264803,0.1758805795405749
23,-0.03329192217756116,0.09618930211647125,-0.05932813957966232,0.19956402534532458
24,-0.03285359043036351,0.09423921912875244,-0.06349444222677647,0.18621433265097664
25,-0.031701187846572054,0.09277067869806643,-0.06591842771887713,0.1683432700598928
26,-0.03186630266004897,0.09086415605699472,-0.06937719894030892,0.17955156059058908
27,-0.029473238157578407,0.086547743780649,-0.04875473436582922,0.17673822410817053
28,-0.02914585228806743,0.08561021115767176,-0.05234782834105545,0.19123518187664956
29,-0.029394033031209688,0.08398131648964835,-0.05614083697455641,0.14411744178855201
30,-0.028531699515575326,0.08344288463975857,-0.057816162889658074,0.1531871175457482
31,-0.02757502927157418,0.07917761970308845,-0.03982294703014588,0.15073146362151846
32,-0.026849926919460643,0.07877748164861487,-0.04270333338759258,0.1637432327934647
33,-0.026540639037918368,0.07787764982555956,-0.04491683613406394,0.14374442640951912
34,-0.026315599588613736,0.07415984126388508,-0.053307080002113594,0.14283945147109733
35,-0.02532176822732879,0.07352868676728974,-0.05547265101143495,0.1266520884726532
36,-0.025123606602321047,0.07312156906662182,-0.03248775565489126,0.15904790538576918
37,-0.024436215311659737,0.07002060381014985,-0.06437463155672418,0.1317754830430431
38,-0.024288376739001194,0.06973360226947989,-0.0425782742001104,0.1395344664228091
39,-0.02318304290222528,0.0669757296327731,-0.049420847163212045,0.13794156673353086
40,-0.02299627778196367,0.06641198049021568,-0.05175301767143736,0.12050199531610417
41,-0.022773377063742828,0.06632398924789129,-0.05262337243864579,0.1241709536163853
42,-0.02192827426456745,0.06363729140566221,-0.036302126150332015,0.12200963306690937
43,-0.021943419308939838,0.0635846990546085,-0.03792177119533591,0.12780816114952387
44,-0.021007065165122185,0.06109603655200857,-0.04450506312085167,0.12576381116115698
45,-0.02125861219294478,0.060705936933622695,-0.04618270311320316,0.13038970828292662
46,-0.020214500810958214,0.05864243810029279,-0.029658200620396258,0.1265319018687876
47,-0.020673427515298215,0.058152362154963555,-0.05395277514983121,0.10768913119657952
48,-0.01968797206576056,0.05686237496107793,-0.0375947094560658,0.10448193910426085
49,-0.01927967954582499,0.05659242762521899,-0.03820363689783335,0.10779676442459873
50,-0.019268791356310544,0.05669420281128623,-0.03855864427087852,0.10916740774581513
51,-0.018977557313952786,0.054654635256589756,-0.0444598796483433,0.10427668234046195
52,-0.018950024154719358,0.054138881734324684,-0.02388012253638294,0.10664483735912711
53,-0.018624814713319893,0.052738640709691254,-0.029756323822113018,0.1022415302342452
54,-0.01860753091177969,0.05252770143774654,-0.03041345569692311,0.10439623954108868
55,-0.01797915222879709,0.05062484622325769,-0.03573504758404766,0.09913494796210642
56,-0.01794343415750177,0.05108626343178457,-0.03624192683948735,0.10147780114271399
57,-0.01729537948768467,0.04973035870383313,-0.04126860753613926,0.09642374244769769
58,-0.017624804672863092,0.04963875506698656,-0.042016089546628166,0.0977798408752335
59,-0.01678789628274302,0.04851785601872649,-0.0465629267169021,0.09264643581906284
60,-0.01654760632420249,0.048468335258739614,-0.025844964520295832,0.11443821078444927
61,-0.01621202964780366,0.04667770262245341,-0.030975614235892124,0.0858152928119722
62,-0.016573407358755787,0.04685490711746354,-0.031546844099317184,0.08672915120725833
63,-0.016008487625484236,0.04582426962102204,-0.036152824054653365,0.08113812699882317
64,-0.01597372779352213,0.04550015596340273,-0.015931755345803822,0.10154538462613516
65,-0.015346740813818371,0.04489211496036205,-0.040149296572451476,0.0957513310249638
66,-0.015387993477744999,0.043200622906368835,-0.025517695045742528,0.08869459350008668
67,-0.01497640557312252,0.043667210341261864,-0.025097305272289816,0.08913012626101846
68,-0.015125542025451466,0.042410498226715276,-0.049314814367129145,0.08247787971699694
69,-0.014820543265990693,0.04303649345021654,-0.02921228686699351,0.10242853833464238
70,-0.014431151433690559,0.0413317340817656,-0.033471612635729286,0.07388901835625461
71,-0.014357474454762098,0.04162599491511543,-0.013696557813297261,0.09318046805562119
72,-0.01423517878912861,0.04043910903421022,-0.03714899734150379,0.08587883377087024
73,-0.01444339802041128,0.04029811232150138,-0.03712259106801241,0.06420273362557083
74,-0.01443264709565284,0.039406134736481135,-0.041027680101386466,0.07646073141791021
75,-0.013543491942144215,0.03877155146479083,-0.02565135551578379,0.06913857570920356


==> Figures_latex/objective_comparison.csv <==
Client,Static_Total,DWOS_Total_T20,DWOS_Total_T35,DWOS_Total_T50,DWOS_Total_T75,DWOS_Total_T100
1,0.7181828854723281,0.7167106032100032,0.7165553269757121,0.7171337321251068,0.7164523342740567,0.7181758263703013
2,1.034357185324132,1.0327908443001759,1.0322172003387688,1.032865361604897,1.0332144840436688,1.0343502249233756
3,1.279080604015295,1.1397593549283842,1.277287611645546,1.2776910390000829,1.2792414076395289,1.279074262163732
4,1.4878469245654629,1.1387001609935137,1.4852460529181468,1.4862166547282343,1.4882833747185802,1.4878409731703028
5,1.6722054656792193,1.138479686908786,1.485674634879763,1.67271006605874,1.6734865613948837,1.6721989377873323
6,1.8411002485152388,1.1378035412563394,1.4868935462723853,1.7950731937938513,1.8425742091142077,1.8410947904654305
7,1.9965647970624592,1.1399703975376854,1.4871366140190145,1.7960941578301866,1.998396610010494,1.996559375135144
8,2.1413153102686855,1.1400871753203605,1.485950504001794,1.7950225549718237,2.1441240920049522,2.1413101596809914
9,2.277987086209532,1.139488069500055,1.487344706416668,1.7959819436451347,2.1427882887595513,2.277982675408292
10,2.4068304521566213,1.1394330003133681,1.487689775017288,1.794920241034002,2.1430537916140526,2.4068264910643538
11,2.5292485064040235,1.1410965136153732,1.4872771130430353,1.7942496062732145,2.1428198088794423,2.515790501433
12,2.646375606102976,1.1412439256418905,1.4871243477763705,1.791991668593532,2.1408094031967853,2.5149690911857547
13,2.7608915574580633,1.140130482293304,1.485975448289594,1.79191038822668,2.1409756607218244,2.515196961339408
14,2.871095952915407,1.1399214350001146,1.4860146205644125,1.7930852340775247,2.1411599695107664,2.515553836248683
15,2.976913564056717,1.1385758068052299,1.4878615334555223,1.7936594233557366,2.1400503101012744,2.5151552098214407
16,3.080277169468376,1.139222159677689,1.4878928853934186,1.7959517021250524,2.138987625847343,2.5153626380133565
17,3.1806688262324707,1.1393803904988462,1.4855937262254997,1.7961243466650572,2.1392579220185715,2.5147545726236267
18,3.278437994627848,1.1404205687732816,1.4843367594295434,1.7954039747250563,2.1409128651926395,2.5165868592164484
19,3.373680170674463,1.1394723984738424,1.484017127616847,1.794559503555585,2.1416055087175683,2.5170353041506637
20,3.4662609972052936,1.1390446210925849,1.4845731664591835,1.7919618756107627,2.1411060382434552,2.5183646928295924
21,3.5576738588250385,1.139690068776897,1.4865810811339168,1.7922285673255416,2.1418246820651112,2.5187435318766567
22,3.6438211941630705,1.1416083031865714,1.4882503692383533,1.7917166007472418,2.1417977890252873,2.5182586380392364
23,3.729931606465414,1.1394707828345496,1.486014150494493,1.7917205097023445,2.1422943993552015,2.518314925300901
24,3.8139596369244253,1.1397694932179212,1.4841191885783835,1.791796336664237,2.13894028611781,2.518018896156246
25,3.8966847318550033,1.1401345541329533,1.4854068790233743,1.792137756023359,2.1389395244119536,2.5175977303334145


==> Figures_latex/random_mixed_boxplot.csv <==
T,rel_diff
20,0.2036633886423967
20,0.5321456736123568
20,0.6581711050681215
20,0.49681552587839156
20,0.4872892641292304
20,0.49470151134106694
20,0.7289479964864268
20,0.5818707649271015
20,0.5017762070299642
20,0.6384485025057812
20,0.670748648095077
20,0.6650760181832691
20,0.2793114913565599
20,0.4678238507975733
20,0.5572419802465869
20,0.4302971098172823
20,0.6509751971556821
20,0.5108899980124569
20,0.5276132367158078
20,0.7248391462285216
20,0.5335819497518703
20,0.6840037778578215
20,0.467526608523016
20,0.43469218403924836
20,0.26927321053351005
20,0.505755192727537
20,0.7388643707817318
20,0.5619183329039983
20,0.03158552847038937
20,0.5575095006081985
20,0.2628032943844639
20,0.40821072348748627
20,0.5277503551927277
20,0.726280527956355
20,0.6603222347170379
20,0.5879372106280265
20,0.4054462108553848
20,0.5346487718437165
20,0.41799464181249196
20,0.7199720851210264
20,0.5564966811721761
20,0.45143913038894024
20,0.46958381967002016
20,0.6304285101877962
20,0.5563036560438107
20,0.3165267252860862
20,0.5689638791881182
20,0.1734544138894265
20,0.4209785640808665
20,0.3787557621251369
20,0.5124753984976119
20,0.4750587066048907
20,0.6135674163074151
20,0.2628708185975537
20,0.5553202025108894
20,0.6693689007897416
20,0.3559071591518444
20,0.45349044374670067
20,0.13460732100446868
20,0.5365003477393071
20,0.7262666965477623
20,0.5480640301109053
20,0.4652142524123781
20,0.14965928041163976
20,0.4671595933949175
20,0.26359025325846064
20,0.5212492551329642
20,0.6131882556496677
20,0.2643788952756395
20,0.4889118388649357
20,0.511485403383668
20,0.13374419058380754
20,0.6142119995449513
20,0.4157729407337161
20,0.5184386086836182
20,0.1804931554114554
20,0.2617887132620791
20,0.4005490803393442
20,0.3969826249131433
20,0.5092795433846709
20,0.5835381892171578
20,0.5994832147644497
20,0.48171063149506516
20,0.5210963043193058
20,0.285660425970789
20,0.49143201086230937
20,0.2640058172611667
20,0.5355886967199153
20,0.6935403779188387
20,0.2838023446643586
20,0.5179571696500181
20,0.2689367203795135
20,0.471760614974873
20,0.59913187522254
20,0.7585524043573489
20,0.000975797798710257
20,0.02378782521228871
20,0.6144528168487523
20,0.6646999523723472
20,0.5326270877167056
20,0.595301751802554
20,0.600144863130152
20,0.3006935490388202
20,0.4385170133347738
20,0.30516787245001853
20,0.3184998366897943
20,0.4137898468320481
20,0.5311689326460832
20,0.5569705171786776
20,0.25963392076577085
20,0.5657649655030591
20,0.42551657562389383
20,0.6542262985780254
20,0.5078061578017633
20,0.5591836872192735
20,0.4687544149609922
20,0.5300003864578737
20,0.4843942323662815
20,0.42496400698278336
20,0.4925684786452123
20,0.5313295338700754
20,0.6900491634946859
20,0.6128128645997292
20,0.6021781336398127
20,0.534394018520316
20,0.3666717085571538
20,0.5400520667444819
20,0.5207125322112849
20,0.49984730135708877
20,0.6240876280209035
20,0.5509159830024638
20,0.5188422588121819
20,0.4424994984459215
20,0.560911647716011
20,0.4563949094100121
20,0.472718799015433
20,0.583235840790108
20,0.7470959262699395
20,0.4956535324905863
20,0.5805210898828322
20,0.47069939664846644
20,0.4110985395156329
20,0.49925307724045725
20,0.3527310658679949
20,0.5703596141488715
20,0.23168031004203007
20,0.3563687964673052
20,0.22614516868465026
20,0.4693427132739786
20,0.7869025701024042
20,0.5082444684744609
20,0.5526092136511486
20,0.5859740607863893
20,0.5744701885273592
20,0.26667366574619017
20,0.5718241321358367
20,0.4613457902406537
20,0.2933778551001533
20,0.6474898648179452
20,0.3678833645332968
20,0.4007541368058272
20,0.5450470002549563
20,0.6378645847490265
20,0.49817390554470264
20,0.5900316563326385
20,0.572300367800094
20,0.5594683016570716
20,0.596900030443574
20,0.5815451573919472
20,0.2751428558932772
20,0.24704256384731216
20,0.4848710533178832
20,0.2314390734545103
20,0.6196846696570953
20,0.6751450575299057
20,0.5032257582114125
20,0.4512742319896018
20,0.48113983453950915
20,0.4737804777048709
20,0.44000913104293543
20,0.48927989050481047
20,0.5675927858758146
20,0.43445816096275514
20,0.3912970698058444
20,0.33633250812301907
20,0.7932818013825575
20,0.5084151498864979
20,0.6273713165804217
20,0.729890476621778
20,0.03222610952941556
20,0.6544825836990009
20,0.5118502241768462
20,0.4550767493934028
20,0.519277328810038
20,0.6078799197206735
20,0.6482373026023129
20,0.5927216674052492
20,0.40949475933705204
20,0.4696172240080938
20,0.768888326529022
20,0.6474163232380675
20,0.634813444395861
20,-0.05740038626216492
20,0.6448595017287059
20,0.45828354977128677
20,0.5774875657770038
20,0.47834474987062103
20,0.5390847341528421
20,0.5356432066093098
20,0.5715666801917008
20,0.5840539136000487
20,0.5850022824317063
20,0.5729275400304068
20,0.46363883301643305
20,0.6457785944248675
20,0.6046905714826147
20,0.3905458848353155
20,0.363119850858224
20,0.5546225838799176
20,0.554779812125745
20,0.4742469182462431
20,0.44551230044811185
20,0.5883678630198849
20,0.7490756014366114
20,0.6071016588446244
20,0.7514606199243872
20,0.5349830174244079
20,0.5857716464616036
20,0.4909149095287892
20,0.4366611176145253
20,0.7809724794173128
20,0.22267709293367793
20,0.29075224256819004
20,0.26472221541349356
20,0.479832470208398
20,0.4416653811556861
20,0.46265456587374193
20,0.3817710713589789
20,0.49236214248803495
20,0.6733050010991607
20,0.6749148958939607
20,0.5653547218163038
20,0.3805496524444646
20,0.44878051615069303
20,0.49200664299363606
20,0.44398755678564156
20,0.4454487566618373
20,0.27667196641445185
20,0.2611392749513023
20,0.4720918579053913
20,0.5561278968566212
20,0.6278134022104284
20,0.522065999256255
20,0.5044269675970408
20,0.36093640625713186
20,0.4822298613333609
20,0.4630848099525295
20,0.5156829060353177
20,0.564639149762738
20,0.45448170648852987
20,0.42589973666933395
20,0.5376564327474961
20,0.48206702129528434
20,0.5831833548940736
20,0.5375346199657286
20,0.6170979728803773
20,0.5180096513590395
20,0.5162575867947466
20,0.5327445166152426
20,0.30309424447747096
20,0.6496318884891801
20,0.4144094530368707
20,0.2914989363980904
20,0.4133340654156975
20,0.5709035450633682
20,0.5609473508406658
20,0.5008219311404941
20,0.49575102810865784
20,0.5879854712616851
20,0.7481866508418926
20,0.6606239139220093
20,0.4480750349544835
20,0.677764122293854
20,0.39744959583323936
20,0.7932241954668476
20,0.5430842947937884
20,0.5240325817607254
20,0.48227726243238356
20,0.49701245905830815
20,0.5540804660792248
20,0.6136949344274147
20,0.4920472040263237
20,0.5393787854414127
20,0.1586485031396304
20,0.5809905533073004
20,0.19952647161302625
20,0.5314954124681637
20,0.6625083776510295
20,0.4405326754881401
20,0.5709534475393581
20,0.7118766581994743
20,0.06848528242296566
20,0.6539683092593149
20,0.7005664481415927
20,0.5533044684555344
20,0.7123169221708243
20,0.5687952598568036
20,0.4628215702104044
20,0.5526111688803629
20,0.06855758536518901
20,0.05373043803359709
20,-0.1291786368348654
20,0.49379130529036475
20,0.42867545060896795
20,0.40443585240299723
20,0.4550622648994457
20,0.5499625505765616
20,0.07720890298006809
20,0.5318169402040982
20,0.4700426194808778
20,0.35083665885875914
20,0.6816076735718605
20,0.5323828165208523
20,0.3974131412475293
20,0.39579598444855774
20,0.5075628798165438
20,0.5263256365560195
20,0.40503874660907313
20,0.5321297457559042
20,0.5828744692048157
20,0.4199007640185463
20,0.06082100315593008
20,0.5512864441462034
20,0.6184426150591305
20,0.6390260976745911
20,0.41319975071551496
20,0.5325900022089937
20,0.5824792695803958
20,0.10751826139899075
20,0.4430379405508058
20,0.5508680662027352
20,0.6853831302796696
20,0.5725629674206569
20,0.7942459740175617
20,0.33696575845595594
20,0.7062336454599633
20,0.514668708118848
20,0.5376303621553917
20,0.4745943127351776
20,0.5053844155996439
20,0.4097052234161833
20,0.6114117865552269
20,0.6177714386803057
20,0.5909383245356
20,0.4932429677147745
20,0.35784730611417703
20,0.6121323516337954
20,0.5057053726989829
20,0.5212342755138276
20,0.44744963322998227
20,0.2806346921001594
20,0.6671206374470441
20,0.47532893789766634
20,0.5365243926021706
20,0.2615407940872875
20,0.5442940472042045
20,0.5293726823882623
20,0.5582926454588354
20,0.24621463950928454
20,0.4611253063230595
20,0.5174593770075309
20,0.5518619712658354
20,0.43306823686275425
20,0.07073522637720635
20,0.6627296495913212
20,0.6626401253110857
20,0.5324681918294928
20,0.5064896533339042
20,0.3162350465059486
20,0.5027368997020615
20,0.7093601774403759
20,0.5870418943243367
20,0.6217466028836329
20,0.5357139882404517
20,0.4431619246100156
20,0.4891601775143637
20,0.5773351247873186
20,0.5542014617291561
20,0.1195064631065467
20,0.5752899355171147
20,0.5465280219251839
20,0.49759121137006224
20,0.38839142636102686
20,0.7817700792786015
20,0.23297360053692376
20,0.4644848748789144
20,0.44850198744702446
20,0.423396012311474
20,0.45238281433907623
20,0.45897847135790226
20,0.5608665276434115
20,0.6541106920028262
20,0.6902712783413343
20,0.33450277241610704
20,0.6050097485061765
20,0.6829500167585024
20,0.3813489955903922
20,0.5351365782088693
20,0.5696916657396354
20,0.2958507539073858
20,0.33097158648177194
20,0.524028928163658
20,0.5234484319075607
20,0.06564898397499036
20,0.38225504401358174
20,0.487622360538065
20,0.3257066217575159
20,0.6714623887158266
20,0.09336225247064651
20,0.5878801946312129
20,0.43438046648469253
20,0.4038445832476865
20,0.4727119546051854
20,0.2650042903834378
20,0.296186889076447
20,0.7030527359804413
20,0.5680467554565592
20,0.5360951947970953
20,0.2757007652133366
20,0.017129040736559503
20,0.33088139723717247
20,0.49169139082411073
20,0.5695498304401647
20,0.3586172627500622
20,0.13742561948146761
20,0.5161401017984313
20,0.38047681944717254
20,0.4885521986554121
20,0.4603668322174077
20,0.5820282508712411
20,0.6780425489496363
20,0.7019034309307892
20,0.48218245657187553
20,0.4984382475343395
20,0.19383447280356259
20,0.44513648951547646
20,0.4643732696658628
20,0.5295202990148519
20,0.5314459455974281
20,0.7162321861110108
20,0.04984803224032372
20,0.6150434951140739
20,0.5276981393410891
20,0.4657714837666603
20,0.7182790961780834
20,0.6197870594058785
20,0.3566425842625277
20,0.5339161196137301
20,0.5385423205071502
20,0.5086479817464598
20,0.7146158832406778
20,0.44248616178029143
20,0.4281642134195035
20,0.5716621986770007
20,0.5107566023459956
20,0.5165729956017269
20,0.5714507409313977
20,0.5466066837547294
20,0.6225451794719458
20,0.3812270660117783
20,0.4847514364613546
20,0.5010801973734775
20,0.4535586665093537
20,0.07612513436867775
20,0.30694670607600866
20,0.3502079154362833
20,0.19968959210064963
20,0.6785438337036708
20,0.622523841944422
20,0.44456008600546815
20,0.3262862202906303
20,0.3082170615692975
20,-0.045694858465990765
20,0.3435222084974116
20,0.5479657321619587
20,0.4164335993343147
20,0.5184587062407319
20,0.5407397830989688
20,0.4813523410884372
20,0.5022135365650507
20,0.5448133462491515
20,0.26107519432542997
20,0.08490024599041578
20,0.5612691433616397
20,0.6352967883851445
20,0.4639884072173126
20,0.6164733923238283
20,-0.04651656224574423
20,0.4916239827168439
20,0.6663575584106735
50,0.40606048742197104
50,0.299580230297335
50,0.3759522460187454
50,0.40823792537997133
50,0.3326182227462643
50,0.03287055400814932
50,0.5793112772786372
50,0.35797215901589197
50,0.15282169452440247
50,0.32881866101115176
50,0.5545662295170493
50,0.1842970289366737
50,0.0867720008729087
50,-0.09014216817743305
50,0.4758848206912144
50,0.46304586640139844
50,0.14016076648657186
50,0.1585282851125485
50,0.48240711293120675
50,0.4403731665789882
50,0.3531941111322831
50,-0.0514495323885626
50,0.5375155611960295
50,0.3907195053563196
50,0.5209854031080243
50,0.38464059013197616
50,0.037063620535395025
50,0.5431547798548015
50,0.6253385459868918
50,0.35927299105031524
50,0.0602564815092696
50,0.4259511638674759
50,0.3391031596140101
50,0.2075011596134281
50,0.2672277217022506
50,-0.034606072093537464
50,0.19741312278384607
50,0.2496735364897013
50,0.28329446113602075
50,0.20866099063539317
50,0.40444216050527876
50,0.41500807770664067
50,0.2902773345032221
50,0.224410564094343
50,0.2254468196124183
50,0.2705202351052961
50,0.4059356647395435
50,0.6162627384608286
50,0.21147234206088636
50,0.07497891082630952
50,0.34656042021565675
50,0.29971614182272116
50,0.6063904526300669
50,0.4156837139910398
50,0.35208102679189995
50,0.3878847435053878
50,0.370531997052359
50,0.5038791200996267
50,-0.09449750496286277
50,0.056463095908690676
50,0.12059133163333274
50,0.36954428825212404
50,0.3144730509745478
50,0.028094661827818723
50,0.0700375362780784
50,0.2187728119196879
50,0.3263640451765434
50,0.33447572909131207
50,0.6395674749682483
50,0.2997638157090094
50,0.38236473988287334
50,0.552942520204434
50,-0.35237831722236745
50,0.2588181883101718
50,0.3411243892041131
50,0.23104229044921998
50,0.02081491582828046
50,0.6629300989118815
50,0.4549618424514817
50,0.050587437108280536
50,0.6806341168882093
50,0.2857000645444818
50,0.2837297541267367
50,-0.2943279687611666
50,0.3559064929500294
50,0.3109046561143867
50,-0.06884667445908263
50,0.3600874993107
50,0.5630372554047018
50,0.24335091083650828
50,0.7332308295693124
50,0.23090675847251377
50,0.30422932662332836
50,0.24453264653555126
50,0.181247060554331
50,0.3946816326227649
50,0.1387186694495179
50,0.4371586175324888
50,0.38686833408314214
50,0.3147499770448477
50,0.09347404028714455
50,0.24684754759484828
50,0.2848916959743334
50,0.44268741217831953
50,0.2047085179781727
50,0.137353218082671
50,0.16543721338479558
50,-0.08983159904187558
50,0.2063933963932461
50,0.49605724634846793
50,0.4124395821039287
50,0.19123860858953276
50,0.21391178504395492
50,0.36536909268560686
50,0.03356635727561143
50,0.2360011567749845
50,0.3764135139582527
50,0.2791801958032582
50,0.37161617661538743
50,0.41170284711341343
50,0.20150195398254173
50,0.45879158873715364
50,0.45214757510619
50,0.2907358636620299
50,0.3062080940339171
50,0.4283794480504727
50,0.4359508619783788
50,0.31541266725337497
50,0.27701870925568634
50,0.3869886003573787
50,0.2380462077827156
50,0.3888270020858665
50,0.40245179295920624
50,0.5884403470749392
50,0.44376740239235096
50,0.09858871661595399
50,0.19876689583728252
50,0.6297787682498652
50,0.34699027605122273
50,0.40749628152467393
50,0.3011503203784937
50,0.11289816588581326
50,0.4147746986536022
50,0.09394184289520385
50,0.4062013427587881
50,0.10151164294672636
50,0.5225662994361715
50,0.450350297456932
50,0.28591708516747044
50,0.09045852420973988
50,-0.2273849176627749
50,0.4054114882351487
50,0.2674468599217613
50,0.22961565595134542
50,0.5854675629517073
50,0.46539108222618364
50,0.28914751129670385
50,0.48286544528174
50,0.11604303156707174
50,-0.044783023775544294
50,0.3657056591564576
50,0.44089513690321475
50,-0.06617104332288065
50,0.35058055942964034
50,0.2845154721000924
50,0.46929387534345307
50,0.2752865147191191
50,0.45918538023739475
50,0.42376900505248444
50,0.2286217175278746
50,0.4895986798079829
50,0.30605333117144096
50,0.16007979526019162
50,0.3386883364950615
50,0.1356711290060976
50,0.3347002945319754
50,0.323628108250518
50,0.30830287539151185
50,0.46408603376931284
50,0.2749057688646332
50,0.3039815704270437
50,0.4050409641469929
50,-0.02825579522217919
50,0.5450413526867679
50,0.28878348177373203
50,0.13813560255136656
50,0.0891255733328553
50,0.337545653324611
50,0.14308339343332124
50,0.32624641537797333
50,0.09669088102658231
50,0.2235897411809204
50,-0.11728847457100298
50,0.32728900013114476
50,0.5909287741279635
50,-0.35178477317007273
50,0.3609895605287545
50,0.2816508059167301
50,0.3034451068713507
50,0.5201462661442422
50,0.35117654961791
50,0.02451518233329109
50,-0.2010851833167171
50,-0.13793502009538508
50,0.4864481333498126
50,0.4179078530899611
50,0.2973075748759178
50,0.37083946611847773
50,0.5355145082282632
50,0.3072731139690119
50,0.4204068145280999
50,0.03751986387590239
50,0.407686539890611
50,0.43099278242206274
50,0.38709522807287416
50,0.18272809897882514
50,0.6194584204110604
50,-0.21757495340028649
50,0.5374912132182904
50,0.4940349902856084
50,0.41768477585372155
50,0.22476302745312998
50,0.25175496537297426
50,0.608391591615167
50,0.2848127299260974
50,0.09199530209297417
50,0.3828204250971104
50,0.39823534938763655
50,0.31504418283415925
50,0.37161694230117964
50,0.5806189908941662
50,0.5883365477936096
50,-0.07873508486518788
50,-0.0983965431271963
50,0.3192145616213414
50,0.27184660547222067
50,0.27654342584862623
50,0.039586075908733746
50,0.31593462972860964
50,0.26738598849948797
50,0.36484984152953637
50,0.313849630593304
50,0.21818366679131646
50,0.42908621238115424
50,0.41124655356126694
50,0.22421360981415142
50,0.20155662290325257
50,0.26855810680315434
50,0.17354969361456787
50,0.38387977081461816
50,0.38444755153257937
50,0.41678030323895293
50,0.3575888622119318
50,0.30800245282107597
50,0.3569198345352659
50,-0.2887821580625397
50,0.284868813815266
50,0.49433507422821826
50,0.3195157093541037
50,0.2139045500949948
50,0.19457220515585025
50,0.40600888207727803
50,0.41540199870448563
50,0.36187683782547114
50,0.3494337627804502
50,0.45777769872071356
50,0.3351306026173181
50,0.3509454628565549
50,0.49074629202136016
50,0.16942728906429852
50,0.22341541419239616
50,0.3300486991438229
50,0.11093856915623314
50,0.502334983158559
50,0.4225768660602095
50,-0.07958132922670613
50,0.3256626716367654
50,0.3143533547737551
50,0.2910926412050182
50,0.5334543935549168
50,0.4346576129321557
50,0.23161289194759538
50,0.5834067080244528
50,0.5193459528780531
50,0.42353134512038293
50,0.3237009352243846
50,0.40034643631159283
50,0.2794961272674316
50,0.3079600434034909
50,0.3626678108486579
50,0.4077055438046161
50,0.32325732001178814
50,0.39335633930018477
50,0.277364652236613
50,0.27239860037816405
50,0.535527004983383
50,0.414408553863933
50,0.43233201847306063
50,0.31127045489281235
50,0.24863096369347928
50,-0.09730538218565475
50,0.6661625243025004
50,-0.18825778022372636
50,0.34643920978207576
50,0.34878231990160646
50,0.46437088291519857
50,0.5006981321056623
50,0.399605426804773
50,0.38167431473699087
50,-0.030838085303866107
50,0.40984744726339656
50,0.4647444624546213
50,0.3665287991156506
50,0.27029851363832663
50,0.18274307198670428
50,0.23440267230531406
50,0.33769473968667707
50,0.40216077383046295
50,0.3755305291736177
50,0.26447185448327626
50,0.11105781084446613
50,0.5594752518982987
50,0.31424749584104383
50,0.21285102232722095
50,0.18105264287766415
50,0.18486314212643087
50,0.3737111648904078
50,0.308071178147366
50,0.5730495473867951
50,0.4227038720266248
50,0.311858473136226
50,0.48675142001565413
50,0.3229534070907792
50,0.27171924203009423
50,0.2588042582067637
50,0.5142736177911127
50,0.5223316633635197
50,0.4046819630563576
50,0.47847795657975384
50,0.23041725962937315
50,0.3165040022860244
50,0.5317977929821639
50,0.5481748177615553
50,0.4135855992553682
50,0.4134299187046818
50,0.23402819660058005
50,0.3360068802344026
50,0.22824527751948642
50,0.12674627263011123
50,0.3968844439267894
50,0.2517622592365214
50,0.4105359103295783
50,0.3708389265310037
50,-0.00953234592093275
50,0.2855641322010865
50,0.18429752505441924
50,0.26460359553083374
50,0.5106290766917935
50,0.3529343633875044
50,0.26003275048389846
50,-0.029307168586846788
50,0.35684970694398005
50,0.3070857441224942
50,0.3448565574121416
50,0.42634414109246643
50,0.36138345795606397
50,0.331454739692166
50,0.403805911091979
50,0.504996592001938
50,0.28122149789933587
50,0.40373315560266604
50,0.4043200993770559
50,0.2736120063768425
50,0.03139564777047712
50,0.21001543191293356
50,0.2954831106261157
50,0.3250708694944289
50,0.43984036535357296
50,0.17713753518928663
50,0.29202821760800185
50,0.06576999650731358
50,0.21786682689582212
50,0.19567998902895078
50,0.34162053142838406
50,0.3485514653423002
50,0.3040763449851263
50,0.6459311937747011
50,0.3454321494192263
50,-0.1257608372892821
50,0.42666340873214104
50,0.2793397115207084
50,0.3641421668959405
50,0.42391521901161533
50,0.2069372827677313
50,0.32298564920938205
50,0.27690902090020225
50,0.2889912007013239
50,0.5177663008025085
50,0.30799993150614574
50,0.5083797151563468
50,0.13976938051457077
50,0.629139480297822
50,-0.03852211354705126
50,-0.12516621808506212
50,0.4602543728814511
50,-0.2750801514243596
50,0.47051156037965225
50,0.06468282720556563
50,0.3100393654484817
50,0.032600638976114954
50,0.49275077355283975
50,0.1481969283144801
50,0.35928902993124134
50,0.456556749098684
50,0.6964925254733509
50,0.31523631605911273
50,0.5013817549221312
50,0.009293963673040029
50,0.07524407205924562
50,0.49764815143055946
50,0.22252227435956234
50,0.19358673396353565
50,0.3220351364603786
50,-0.05710526251311491
50,0.42368362567934
50,0.5401414014027991
50,0.26222626265630755
50,0.3846193331924
50,0.21204338702153647
50,0.5961586957298873
50,0.5430363710794507
50,0.31300336294994346
50,0.4085152899868818
50,0.3497101435604766
50,0.3396247844019603
50,0.2324677822871619
50,0.09940483339733863
50,0.5374013573495178
50,0.16363962107345317
50,0.4554962153949582
50,0.3298509071166445
50,0.2074703636470143
50,0.430498868207803
50,0.31677859077107323
50,-0.02737576580320441
50,0.025175162609270586
50,0.22811551949905434
50,0.3258960864714129
50,0.36232870839119463
50,0.2657921632792821
50,0.5733051734027304
50,0.3098820911190887
50,0.36391205217391814
50,0.11364277853970244
50,-0.518654171342001
50,0.12454850385802455
50,0.18090215008854468
50,0.35487233766080106
50,0.39474681295625186
50,0.6264270729078695
50,0.4165240297601431
50,0.3847018885173927
50,0.43549050555793567
50,0.20047047538074153
50,0.34241798171695437
50,0.3576706557724671
50,0.40630375260999696
50,0.1947058015567231
50,0.35975562681536355
50,0.22231493606291633
50,0.3097880274597032
50,0.48410542794685263
50,0.36379279963333344
50,0.017060566187520627
50,0.2283380352351994
50,-0.012519445411011021
50,0.19926806428529562
50,0.2639899531124852
50,0.28058756451420835
50,0.2394205703067317
50,0.11418321222134255
50,0.49247382422835884
50,0.19950957163355307
50,0.2892267687300508
50,0.38760344267197133
50,0.2515947064185512
50,0.3444377563859165
50,0.34205657869050154
50,0.4217985097914236
50,0.45325894297082014
50,0.3983524307096839
50,0.049133387542262166
50,0.3024107372319066
50,0.5168267917171404
50,0.4113632914521128
50,0.35405917534615267
50,0.5754237152908851
50,-0.28845124509183095
50,0.30343905938819854
50,0.34019109081594884
100,0.23163563730130904
100,0.2543528729934406
100,0.3990812459818216
100,0.16438403467245374
100,0.13781001656780564
100,0.31576766473154716
100,0.5186756930362206
100,0.11451246525746245
100,0.2253452241701948
100,0.18235349687399272
100,-0.2865493987506673
100,0.36754711918795696
100,0.3170325734850906
100,0.2505660122183068
100,0.29389127629593537
100,0.2230365960319859
100,0.32861357562188814
100,0.294609938245132
100,0.2143182363421408
100,-0.3493429101130026
100,0.17991390065036847
100,-0.46039994122657524
100,0.046091249642682824
100,0.09456931157774427
100,0.09502520397265986
100,0.07851095185894674
100,0.28458792325808585
100,0.1952228169565131
100,0.41778101817936114
100,0.1965864011875341
100,0.3870264461471513
100,0.19242285765721645
100,0.2416049521789962
100,0.2490626305179339
100,0.17218649802310057
100,0.11706905208336259
100,-0.12979897205360968
100,0.015534653809820494
100,0.2525975920464021
100,0.1960176076652964
100,0.23524373010209199
100,0.3446280833530549
100,0.13310221286847582
100,0.15973841276374837
100,0.09850356604987379
100,0.36453232734276725
100,0.23658236508525346
100,-0.10980041022466887
100,-0.11820182068884491
100,0.4851057596421347
100,0.16182430788153548
100,0.11030226231722425
100,0.10059303074194033
100,0.1715680603159026
100,0.23039830771069314
100,0.13953983909648868
100,0.0467672965519422
100,0.08087404224763824
100,0.4273196174490306
100,0.2560119355879698
100,-0.2394396318850449
100,0.18674677272807258
100,0.15721150841926337
100,0.19167271127478755
100,0.18513877494170725
100,0.011372937234981962
100,0.1950911685974319
100,0.15685698488661823
100,0.4255875057408126
100,0.11860120886332146
100,0.13434556669519088
100,-0.07366815171781955
100,0.2123753531131025
100,0.10768778647679901
100,0.16876494518106192
100,0.282263664117328
100,0.5120560091535151
100,0.5042931052004875
100,0.23102854568641804
100,0.2955060077088941
100,0.41946270807510305
100,0.29784708406052984
100,0.09922786926395992
100,-0.2659257070593941
100,0.3483759660491183
100,0.1441759574992334
100,-0.18288618427049524
100,0.1902719115610881
100,0.3567100264078898
100,-0.033293568730018215
100,0.42417355923294936
100,0.31884912767784723
100,0.09362025142266157
100,0.36365834162321614
100,0.3889548725716425
100,0.4708410204752077
100,0.16700246175675496
100,0.18174885495083842
100,0.2827031778834659
100,-0.004203056827474513
100,0.2020687084294744
100,0.3312493935002334
100,-0.059252017509223064
100,0.0872922808015397
100,0.23824255678439005
100,0.5127445837436048
100,0.3636621523570887
100,0.3908602765166462
100,0.15570648492012784
100,0.32221775381628814
100,0.23581122824316225
100,0.1513257625846819
100,0.04937701326055225
100,0.2024758348551956
100,-0.13422529499226155
100,0.13419127070149398
100,-0.0729606030613048
100,0.12316853420524163
100,-0.2837735749704165
100,-0.3439168688062294
100,0.14884795494288652
100,0.3769871441535521
100,-0.08586750029733006
100,0.28766034692555037
100,0.14689185471870064
100,0.12241435361129559
100,0.09948490572261
100,0.14753969997180516
100,0.16446942194439473
100,0.21955491163865168
100,0.11270474061100276
100,0.193919790900376
100,0.1838817362672567
100,0.17312647088670977
100,0.24127740405090156
100,0.15305148533081236
100,0.08982719014089903
100,0.18249494055193977
100,0.11459275858132367
100,0.29344695968847095
100,0.2109470764222904
100,-0.10798189458036793
100,0.16375470340575224
100,0.2457982224690164
100,0.2181118617114196
100,-0.04138780846447424
100,0.2457563354089634
100,0.14251113621007316
100,0.115865008780349
100,0.06164657932603775
100,-0.2836443601248302
100,0.23183112435890607
100,0.24921760045737806
100,0.285053345329177
100,0.03690386190338404
100,0.4772356083480047
100,0.12485908776114946
100,0.06079565991728955
100,-0.06513428441507793
100,-0.2665281276776194
100,0.22193215125807833
100,0.33152847894916354
100,-0.6209304222013093
100,0.1410719662360123
100,0.4079479891524425
100,-0.07457195312200215
100,0.1892090697898283
100,-0.12590791590919032
100,0.22586654363593905
100,0.4212725365173664
100,0.04911533222050803
100,0.14160821707325497
100,0.13632058133770883
100,0.10123472260702122
100,0.5318053463682602
100,0.22594084002840722
100,0.10067338804479986
100,0.1525136789929431
100,0.12738648586362103
100,0.12414123762928972
100,0.2246631621904457
100,0.250625574560281
100,0.29146957729612
100,0.33141003056587437
100,0.10774674258322094
100,0.015377888638239894
100,0.26493160842502195
100,0.1781802973991225
100,0.3323280135199571
100,0.0759527935668334
100,0.2699758409627473
100,0.0643663611956102
100,-0.18810355300208276
100,0.17082486903305397
100,0.2871348367845298
100,-0.30344674864117643
100,0.2987213733264934
100,-0.29173251673605083
100,0.1588731557399185
100,-0.3355758370164135
100,0.45273812994916507
100,0.522574552959814
100,0.31253245108391464
100,0.22500659643218324
100,-0.07902511991064878
100,0.2432029867501255
100,0.1323646876448551
100,0.18770399716488306
100,0.28825677980119796
100,0.15733165816751082
100,0.23913859409288493
100,0.1538514658069254
100,0.24966724284706035
100,0.2549662657433625
100,0.4755858139685725
100,-0.013726957384161851
100,-0.13854069305150304
100,0.08387948556668445
100,0.2312753724634592
100,0.2965522168620015
100,-0.0572033562660245
100,0.3930158864702503
100,0.33480872246250715
100,-0.24750880232083242
100,0.10880034787202902
100,-0.26511885323291645
100,0.23517937892718072
100,0.19741924988544127
100,0.13122348507462533
100,0.06753539829151463
100,0.3371681425479843
100,0.00625927683764498
100,0.25450138779632847
100,-0.13850898448338084
100,0.14742357246971857
100,0.10712287784905311
100,0.26575528997908904
100,0.18012012292522012
100,0.17110792579547138
100,0.26657142200963946
100,0.224374281804998
100,0.26693119895248324
100,0.18364189485469656
100,0.15624714028313205
100,0.20756210977085185
100,0.11506432469244292
100,0.11890125628454842
100,-0.07504411988169937
100,-0.13986154211424173
100,0.1990619781643141
100,0.22483924178324044
100,0.1414171294415911
100,0.166852589669291
100,0.20799217649993867
100,0.15262844600814196
100,0.30074643550602426
100,0.11725805870062687
100,0.22012670516041544
100,0.16312702975036383
100,0.11419716414230877
100,-0.02691837531374741
100,0.22679817674580194
100,0.14769159358590805
100,0.18754568582675396
100,0.18017827433199363
100,0.2702425504664788
100,0.17368197223344856
100,0.17928367633805115
100,0.21537904754040652
100,0.25941433556254667
100,0.11939539033268873
100,0.44202730157133036
100,0.3522547070058295
100,0.28617657215909553
100,0.24470629938284177
100,-0.25030406215921525
100,0.20303451897620164
100,0.05659818224015149
100,0.1282370362142639
100,0.32780095209770876
100,0.0910379254912371
100,0.08294977754687068
100,-0.11526616371796404
100,-0.16426004547672746
100,0.20490285772122024
100,0.13765545744010071
100,0.15767696628082087
100,0.13624245284729702
100,0.16909268236944427
100,0.2007455526803952
100,0.1077112457921006
100,0.1700477325783214
100,0.228059577063147
100,0.15165341479106081
100,0.1321739690390909
100,-0.05742366932893219
100,0.3435187304183151
100,0.03917045354740488
100,0.29204733601932276
100,0.1237070708637202
100,0.2636330657160569
100,0.037690394189876644
100,-0.06962218232162115
100,0.07901134303187214
100,0.19000602155876603
100,0.35870476664101497
100,0.07165190922039893
100,0.16222497540976727
100,0.17582900667389606
100,0.153891375074462
100,-0.017249183008928026
100,0.4721120478510656
100,0.16450749682521904
100,0.08192371247047234
100,-0.008479426475459122
100,0.03568174762895714
100,0.17368283186462893
100,0.45277489458475517
100,0.2236144253850893
100,0.2607253194112315
100,0.08836297226028737
100,0.4687184245203081
100,0.17698005963935706
100,0.2986607036796729
100,0.10898623002243589
100,0.0880723105326448
100,0.20702053818455274
100,0.1244546154066442
100,0.0099209312937235
100,0.2435705397391501
100,0.17425220049872095
100,0.4449482793465151
100,0.17227735667313862
100,0.10423750025168943
100,0.00924808896458993
100,0.09420818082221429
100,0.22875903815461748
100,0.2423096211424407
100,-0.009924871069190901
100,0.1060116808709249
100,0.09867843672868447
100,0.04319249407143073
100,0.3823365412445377
100,0.23169571477690334
100,0.10604700083814762
100,0.44766187702855204
100,0.32003612359278205
100,-0.004327441020292943
100,0.07862592237827934
100,0.1634929480323185
100,0.04672998978128313
100,0.16638398643982968
100,0.23874615521756826
100,0.12934715384415368
100,-0.1414244976821742
100,0.35518229205072344
100,0.004616665255467915
100,0.23001513679441224
100,0.17832929188935606
100,0.11384693649695309
100,0.3972904024884092
100,0.17857660611947754
100,0.2853170212594765
100,0.20115616438427514
100,0.219802982379149
100,0.1867589776102619
100,0.1998134893076575
100,0.2393257674028211
100,-0.09519225711146083
100,0.11965471451571284
100,0.20587373502404352
100,0.23857608165415617
100,0.252879855717271
100,-0.09942225938984248
100,0.06140222814485818
100,-0.1916232055428721
100,0.18286621606528103
100,0.18807404603218497
100,0.21465304063936338
100,0.12392642371703362
100,0.28170145922758705
100,0.29316117806827074
100,0.07928733985192174
100,0.16880255671221273
100,0.2981952299968887
100,0.13351490552136044
100,-0.15205907447136008
100,0.1754075821492513
100,0.26492659980412275
100,0.25160009506304387
100,-0.3377524199526943
100,0.11515914425385392
100,0.24314716074204687
100,0.4326235861400175
100,-0.43545132440316475
100,0.11274306038805329
100,0.2124137407686504
100,0.14963945373885698
100,0.12178410713559529
100,-0.08755456930532612
100,0.14899354747865817
100,-0.4202947763469075
100,-0.0795856723468595
100,-0.060925237736334736
100,0.1584773490922728
100,0.5162889168209619
100,-0.1704501734698966
100,-0.12598123076683485
100,0.14222879999750873
100,0.3072224975970604
100,-0.24064265472630325
100,0.2801444026683521
100,0.18637041470388774
100,-0.23623821926464822
100,0.14770292418225425
100,0.12264734227146204
100,-0.13219922051212143
100,0.24731193236582927
100,0.36080195213693605
100,-0.010406934188067728
100,0.12435725077670041
100,0.3671317953607127
100,0.3357205644388783
100,-0.1954148162228798
100,0.230322655021702
100,0.14932630876171413
100,-0.1720054327012647
100,0.20409183806921796
100,0.4225581864966466
100,0.2143802221143363
100,0.28039905338576193
100,0.16120341801980034
100,0.23746508920154694
100,0.2418678386176991
100,0.2808830498817495
100,0.12751227479460805
100,0.20206963475547354
100,0.44792819624998803
100,0.22399693033051926
100,0.12166448312268152
100,-0.020776191123095155
100,-0.02059364296832793
100,0.4466997905526376
100,0.14502877801035752
100,-0.01912143373593788
100,0.028151268465493328
100,0.13026274173051924
100,0.17587416436635028
100,0.18176228900547203
100,-0.02498066231393036
100,0.32791523534048705
100,-0.1739760199034321
100,0.1875107640567924
100,-0.06397982043712712
100,0.3247121178705817
100,0.08892299121282321
100,0.38905502546874937
100,0.23595684845345452
100,0.21530791246747708
100,0.3470970883680266
100,0.029343864025898954
100,0.08133612849490184
100,0.050130062024038725
100,0.3053493235850863
100,0.2914192163624947
100,0.21631035863690157
100,0.23734830813747007
100,-0.03361136232802287
100,0.4392900977543047
100,-0.05361098178760279
100,0.13992541892796412
100,0.24770545435664118
100,0.3895105799863898
100,0.4147462493994716
100,0.4774746379992327
100,0.10883485281322068
100,0.2143113828221419
100,0.09284611694330051
100,0.15654976104749457
100,0.13598793340176057
100,0.3465240438860859
100,-0.062450714409249146
100,-0.26515027700867494
100,0.1451073954973613
100,0.23916310714129027
100,0.4645777097575503
100,0.1686873181158552
100,0.3874691603890807
100,0.15450315698844316
100,0.49145546129938183
100,0.18619154478412583
100,-0.21551026218911606
100,-0.0851922829381042
100,0.36452191071014944
100,0.21006625258618117
100,0.12959967447771184
100,0.30383724205430446
100,0.3232604897009415
100,0.06885646380386834
100,-0.09314483635825514


==> Figures_latex/random_mixed_boxplot_summary.csv <==
T,min,q1,median,q3,max,whis_lo,whis_hi
20,-0.1291786368348654,0.4176043811929476,0.5083298091804794,0.5782459468034609,0.7942459740175617,0.1804931554114554,0.7942459740175617
50,-0.518654171342001,0.21810445681744284,0.32344271413115305,0.412687166254117,0.7332308295693124,-0.0688466744590826,0.6964925254733509
100,-0.6209304222013093,0.09239406908028465,0.17223192734811954,0.2518494693088834,0.5318053463682602,-0.1414244976821742,0.4851057596421347


==> Figures_latex/rel_diff_total_plot.csv <==
T,alpha_0.1_omega_0.25_beta_1.3,alpha_0.1_omega_0.5_beta_1.3,alpha_0.25_omega_0.5_beta_1.5,alpha_0.5_omega_0.25_beta_1.3,alpha_0.25_omega_0.75_beta_1.1
20.0,39.623951625534886,46.582733810742354,50.823514854942644,55.33343075231875,58.45065818746159
40.0,27.461982066316317,32.392673434167094,37.19199362266546,39.22705773109761,42.62015746346949
50.0,22.998678209514047,27.270835320017056,32.280592265586094,34.211154315605846,37.242688866762705
80.0,14.18271695825749,17.098484125836364,20.94193656276325,21.904301559049877,25.05162278519901
100.0,10.154479222275441,12.12491667342503,15.861837912532478,15.721597788931593,18.47362429216462
150.0,3.7202137421388524,4.633455203708812,6.708242009943426,6.06440842123584,8.101637682909011
250.0,0.0009258049134490437,0.0015126505419190855,8.283111851152192e-05,4.17843867306644e-06,0.0981990817268727


==> Figures_latex/ti1/firstcol_penalty_n25_omega0_25.csv <==
i,WOS_b11,UWOS_b11,WOS_b13,UWOS_b13,WOS_b15,UWOS_b15
1,0.10728639233226754,0.44106902737150255,0.1236664613886635,0.5631389636338692,0.13819328260506533,0.6383847677418943
2,0.1556971401700334,0.44106902737150255,0.1871764437246794,0.5631389636338692,0.21466652491879984,0.6383847677418943
3,0.1935822702688966,0.44106902737150255,0.23835043655029603,0.5631389636338692,0.27694143045541064,0.6383847677418943
4,0.2259245794087843,0.44106902737150255,0.2828359624075392,0.5631389636338692,0.33132765837094136,0.6383847677418943
5,0.25468431172496625,0.44106902737150255,0.3229154139848093,0.5631389636338692,0.3804369118130692,0.6383847677418943
6,0.2808773287455673,0.44106902737150255,0.35979294932618844,0.5631389636338692,0.4256686300718148,0.6383847677418943
7,0.3051119291474826,0.44106902737150255,0.39419947498911984,0.5631389636338692,0.46788210757439724,0.6383847677418943
8,0.3277870347838913,0.44106902737150255,0.4266196104385911,0.5631389636338692,0.50765233285424,0.6383847677418943
9,0.34918126262074917,0.44106902737150255,0.4573949636285776,0.5631389636338692,0.5453876948611974,0.6383847677418943
10,0.36949844066181464,0.44106902737150255,0.48677744074716944,0.5631389636338692,0.5813912872689234,0.6383847677418943
11,0.38889308998832034,0.44106902737150255,0.5149593526672968,0.5631389636338692,0.6158957908418239,0.6383847677418943
12,0.40748571177251647,0.44106902737150255,0.5420916083498332,0.5631389636338692,0.649084690074852,0.6383847677418943
13,0.4253724614862465,0.44106902737150255,0.5682953078944686,0.5631389636338692,0.6811058695348755,0.6383847677418943
14,0.44263154606652155,0.44106902737150255,0.5936694519274742,0.5631389636338692,0.712080701439777,0.6383847677418943
15,0.45932760346781076,0.44106902737150255,0.6182962516908479,0.5631389636338692,0.7421103337713764,0.6383847677418943
16,0.47551479761663074,0.44106902737150255,0.642244896921404,0.5631389636338692,0.7712801699789509,0.6383847677418943
17,0.4912390604298158,0.44106902737150255,0.6655742962286421,0.5631389636338692,0.7996631403014423,0.6383847677418943
18,0.506539744686314,0.44106902737150255,0.6883351149075079,0.5631389636338692,0.8273221422876702,0.6383847677418943
19,0.5214508801088763,0.44106902737150255,0.710571318776333,0.5631389636338692,0.8543118957160327,0.6383847677418943
20,0.5360021331217106,0.44106902737150255,0.7323213629658183,0.5631389636338692,0.8806803756972246,0.6383847677418943
21,0.5502195543329943,0.44106902737150255,0.7536191217182606,0.5631389636338692,0.9064699360668195,0.6383847677418943
22,0.5641261676774122,0.44106902737150255,0.7744946244595441,0.5631389636338692,0.9317182014805099,0.6383847677418943
23,0.5777424447418191,0.44106902737150255,0.7949746458203402,0.5631389636338692,0.9564587841248553,0.6383847677418943
24,0.5910866854244944,0.44106902737150255,0.8150831835422417,0.5631389636338692,0.9807218656069842,0.6383847677418943
25,0.6041753242737706,0.44106902737150255,0.8348418493415064,0.5631389636338692,1.0045346739134082,0.6383847677418943


==> Figures_latex/ti1/firstcol_stochastic_n25_omega0_25.csv <==
i,WOS_b11,UWOS_b11,WOS_b13,UWOS_b13,WOS_b15,UWOS_b15
1,0.024089012742472334,0.0,0.03917245231413814,0.0,0.06074441758507678,5.900875175661572e-06
2,0.0359482433317512,2.1143101651366435e-07,0.061703170640772666,4.0746150567812164e-05,0.1019763055784797,0.0012726537866635053
3,0.04540005693972579,3.777735331235168e-05,0.08147477646983417,0.0008842068638055482,0.13780556705103508,0.009622226115424468
4,0.052983598722300726,0.0003684187784724508,0.09877180230952691,0.004364182251880951,0.17141326040824148,0.028191440313994363
5,0.0599429723952295,0.0016156869575557212,0.1144434225289428,0.011870818333595075,0.20215559475715617,0.05624351004683732
6,0.06594840901047555,0.004275376119498709,0.1292030456040811,0.024473390324069637,0.23151719911033414,0.09243140623191784
7,0.0716735545763102,0.009049367905570368,0.14213466317551027,0.04135210584159797,0.260635975960834,0.13560120970880205
8,0.07737577226681575,0.015993112198588722,0.15494017085380812,0.06260294723673657,0.28781765937550774,0.1830234423795744
9,0.08297414857362193,0.025578884723910553,0.16703614622373683,0.08768022172996812,0.3139481715515601,0.23361125132064867
10,0.0878436122745761,0.03745564435444039,0.1792648010994239,0.11637514433258858,0.3401163655408346,0.2877789652892321
11,0.09235886922851044,0.051547249309440005,0.19035955034643115,0.1475448908126966,0.36538821829388196,0.3435873756079854
12,0.09641492158285017,0.06759729582562068,0.20173831426037436,0.18175456285070396,0.3906417663252941,0.40148972428143304
13,0.10116102028373111,0.08651174835548506,0.21224880366138038,0.21745602026384558,0.4146632399125868,0.4596685244121045
14,0.1052407517020022,0.10681010837081559,0.22261106676739295,0.25504616996656576,0.4378878158679008,0.5182385457697842
15,0.10887665663418783,0.12854025296366378,0.2326912934248114,0.29423124856265853,0.4610586144870978,0.5776627191104637
16,0.11320872546572594,0.1525988499188744,0.24341339995724154,0.33567476344044145,0.48324956973377686,0.6368760314451334
17,0.11724150344352072,0.1781714828370932,0.2530106277922772,0.3768919440912369,0.5061066958987726,0.6972377838579097
18,0.12056033330427098,0.2041203748621434,0.2634824908792222,0.4204796836831728,0.52835329725923,0.757527014621209
19,0.12493054531411424,0.23267934398700327,0.2730204841184088,0.4636629947637431,0.5502451506164212,0.8174009507125118
20,0.12878305198797407,0.26171796639275174,0.282352738590667,0.5076397425547097,0.572359069172856,0.8776793057043211
21,0.13219699721479813,0.2912323476921764,0.2920784320011238,0.552915621292673,0.5936093463081942,0.9369368943143359
22,0.13542232882308577,0.3217584176197914,0.3014650291019867,0.5978431358782385,0.6142431277711544,0.9959065138133598
23,0.13908573238758942,0.3533177556272744,0.3104837012206193,0.6429026422552655,0.6350662465196473,1.0548255621335874
24,0.1423845021580338,0.38547290132260903,0.3195292487242467,0.6884194213881955,0.6553163397530055,1.113117117446076
25,0.145476583872854,0.41738963977144566,0.3285023638622568,0.7347831623270709,0.6762918173742902,1.1723279595714753


==> Figures_latex/ti1/firstcol_total_n25_omega0_25.csv <==
i,WOS_b11,UWOS_b11,WOS_b13,UWOS_b13,WOS_b15,UWOS_b15
1,0.13137540507473988,0.44106902737150255,0.16283891370280162,0.5631389636338692,0.19893770019014212,0.6383906686170701
2,0.1916453835017846,0.4410692388025191,0.24887961436545206,0.563179709784437,0.31664283049727954,0.6396574215285579
3,0.2389823272086224,0.4411068047248149,0.31982521302013023,0.5640231704976747,0.4147469975064457,0.6480069938573189
4,0.27890817813108504,0.441437446149975,0.38160776471706614,0.5675031458857501,0.5027409187791828,0.6665762080558887
5,0.31462728412019575,0.44268471432905826,0.43735883651375207,0.5750097819674642,0.5825925065702253,0.6946282777887317
6,0.34682573775604286,0.44534440349100124,0.4889959949302696,0.5876123539579388,0.657185829182149,0.7308161739738122
7,0.3767854837237928,0.4501183952770729,0.53633413816463,0.6044910694754672,0.7285180835352312,0.7739859774506964
8,0.40516280705070706,0.4570621395700913,0.5815597812923992,0.6257419108706057,0.7954699922297478,0.8214082101214688
9,0.43215541119437106,0.4666479120954131,0.6244311098523144,0.6508191853638373,0.8593358664127575,0.871996019062543
10,0.45734205293639074,0.47852467172594293,0.6660422418465933,0.6795141079664577,0.921507652809758,0.9261637330311264
11,0.4812519592168308,0.49261627668094254,0.7053189030137279,0.7106838544465658,0.9812840091357058,0.9819721433498798
12,0.5039006333553666,0.5086663231971232,0.7438299226102075,0.7448935264845731,1.039726456400146,1.0398744920233274
13,0.5265334817699776,0.5275807757269876,0.7805441115558489,0.7805949838977148,1.0957691094474624,1.098053292153999
14,0.5478722977685238,0.5478791357423182,0.8162805186948672,0.8181851336004349,1.149968517307678,1.1566233135116786
15,0.5682042601019985,0.5696092803351663,0.8509875451156593,0.8573702121965276,1.2031689482584742,1.216047486852358
16,0.5887235230823566,0.593667877290377,0.8856582968786455,0.8988137270743106,1.2545297397127277,1.2752607991870277
17,0.6084805638733365,0.6192405102085957,0.9185849240209192,0.9400309077251061,1.3057698362002148,1.335622551599804
18,0.627100077990585,0.645189402233646,0.95181760578673,0.983618647317042,1.3556754395469002,1.3959117823631033
19,0.6463814254229905,0.6737483713585058,0.9835918028947417,1.0268019583976122,1.404557046332454,1.4557857184544063
20,0.6647851851096847,0.7027869937642544,1.0146741015564853,1.070778706188579,1.4530394448700805,1.5160640734462154
21,0.6824165515477925,0.7323013750636789,1.0456975537193844,1.1160545849265422,1.5000792823750135,1.5753216620562303
22,0.699548496500498,0.762827444991294,1.0759596535615308,1.1609820995121076,1.5459613292516643,1.6342912815552542
23,0.7168281771294085,0.794386782998777,1.1054583470409596,1.2060416058891348,1.5915250306445026,1.6932103298754817
24,0.7334711875825282,0.8265419286941116,1.1346124322664886,1.2515583850220646,1.6360382053599896,1.7515018851879705
25,0.7496519081466246,0.8584586671429482,1.1633442132037632,1.2979221259609401,1.6808264912876985,1.8107127273133696


==> Figures_latex/ti1/panel_alpha0.1_omega0.25.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.25,1.1,1,-2.606605207866031,0.341514875768226
0.1,0.25,1.1,2,-3.617927101061909,0.3618036161330522
0.1,0.25,1.1,3,-4.382027022596475,0.3551367046599978
0.1,0.25,1.1,4,-5.019774100974075,0.3373900159574816
0.1,0.25,1.1,5,-5.577460178341909,0.3137910652655264
0.1,0.25,1.1,6,-6.078645048841189,0.2867000121279019
0.1,0.25,1.3666666666666667,1,-2.323823497309948,-0.1814020368593105
0.1,0.25,1.3666666666666667,2,-3.1286374593556694,-0.5723867537156835
0.1,0.25,1.3666666666666667,3,-3.727142069361115,-0.919318576569971
0.1,0.25,1.3666666666666667,4,-4.222800184912501,-1.234856655905432
0.1,0.25,1.3666666666666667,5,-4.654281619483349,-1.5267906523288133
0.1,0.25,1.3666666666666667,6,-5.040957321119372,-1.800106455472907
0.1,0.25,1.6333333333333333,1,-2.1937732903506038,-0.4429410487366372
0.1,0.25,1.6333333333333333,2,-2.933893073690601,-0.987100779360958
0.1,0.25,1.6333333333333333,3,-3.49047968575724,-1.4402351198821923
0.1,0.25,1.6333333333333333,4,-3.9552622450764616,-1.8374078084058567
0.1,0.25,1.6333333333333333,5,-4.362443545148835,-2.195615221098535
0.1,0.25,1.6333333333333333,6,-4.729186948006152,-2.5246262047746555
0.1,0.25,1.9,1,-2.1278803750161828,-0.5819073829515702
0.1,0.25,1.9,2,-2.845810802493304,-1.1854729194125682
0.1,0.25,1.9,3,-3.3903663450281734,-1.6739322600647988
0.1,0.25,1.9,4,-3.847243579169053,-2.095664101201024
0.1,0.25,1.9,5,-4.24870065266763,-2.472384390586271
0.1,0.25,1.9,6,-4.611044399579811,-2.81607118833265


==> Figures_latex/ti1/panel_alpha0.1_omega0.25_beta1.1.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.25,1.1,1,-2.606605207866031,0.341514875768226
0.1,0.25,1.1,2,-3.617927101061909,0.3618036161330522
0.1,0.25,1.1,3,-4.382027022596475,0.3551367046599978
0.1,0.25,1.1,4,-5.019774100974075,0.3373900159574816
0.1,0.25,1.1,5,-5.577460178341909,0.3137910652655264
0.1,0.25,1.1,6,-6.078645048841189,0.2867000121279019


==> Figures_latex/ti1/panel_alpha0.1_omega0.25_beta1.37.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.25,1.3666666666666667,1,-2.323823497309948,-0.1814020368593105
0.1,0.25,1.3666666666666667,2,-3.1286374593556694,-0.5723867537156835
0.1,0.25,1.3666666666666667,3,-3.727142069361115,-0.919318576569971
0.1,0.25,1.3666666666666667,4,-4.222800184912501,-1.234856655905432
0.1,0.25,1.3666666666666667,5,-4.654281619483349,-1.5267906523288133
0.1,0.25,1.3666666666666667,6,-5.040957321119372,-1.800106455472907


==> Figures_latex/ti1/panel_alpha0.1_omega0.25_beta1.63.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.25,1.6333333333333333,1,-2.1937732903506038,-0.4429410487366372
0.1,0.25,1.6333333333333333,2,-2.933893073690601,-0.987100779360958
0.1,0.25,1.6333333333333333,3,-3.49047968575724,-1.4402351198821923
0.1,0.25,1.6333333333333333,4,-3.9552622450764616,-1.8374078084058567
0.1,0.25,1.6333333333333333,5,-4.362443545148835,-2.195615221098535
0.1,0.25,1.6333333333333333,6,-4.729186948006152,-2.5246262047746555


==> Figures_latex/ti1/panel_alpha0.1_omega0.25_beta1.9.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.25,1.9,1,-2.1278803750161828,-0.5819073829515702
0.1,0.25,1.9,2,-2.845810802493304,-1.1854729194125682
0.1,0.25,1.9,3,-3.3903663450281734,-1.6739322600647988
0.1,0.25,1.9,4,-3.847243579169053,-2.095664101201024
0.1,0.25,1.9,5,-4.24870065266763,-2.472384390586271
0.1,0.25,1.9,6,-4.611044399579811,-2.81607118833265


==> Figures_latex/ti1/panel_alpha0.1_omega0.5.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.5,1.1,1,-1.862700928262095,1.86270092826223
0.1,0.5,1.1,2,-2.549882878559753,2.5498828785597283
0.1,0.5,1.1,3,-3.0620506310918074,3.062050631091872
0.1,0.5,1.1,4,-3.4856170825584627,3.485617082587396
0.1,0.5,1.1,5,-3.853410202499255,3.853410202499248
0.1,0.5,1.1,6,-4.182043237033724,4.182043237033781
0.1,0.5,1.3666666666666667,1,-1.3812829954269006,1.3812829954269257
0.1,0.5,1.3666666666666667,2,-1.712256704567146,1.7122567045693415
0.1,0.5,1.3666666666666667,3,-1.92809224238858,1.92809224238858
0.1,0.5,1.3666666666666667,4,-2.0905177733030342,2.090517773303027
0.1,0.5,1.3666666666666667,5,-2.221403567450409,2.2214035674503947
0.1,0.5,1.3666666666666667,6,-2.331263845239164,2.3312638452391425
0.1,0.5,1.6333333333333333,1,-1.10130476382286,1.10130476382286
0.1,0.5,1.6333333333333333,2,-1.2657591751372124,1.2657591751372197
0.1,0.5,1.6333333333333333,3,-1.3592552038530954,1.3592552038530883
0.1,0.5,1.6333333333333333,4,-1.4233296574531664,1.4233296574531806
0.1,0.5,1.6333333333333333,5,-1.4713833500558169,1.4713833500558238
0.1,0.5,1.6333333333333333,6,-1.5094268481085251,1.509426848108518
0.1,0.5,1.9,1,-0.9409464957424802,0.9409464957426704
0.1,0.5,1.9,2,-1.0347979092074588,1.0347979092074588
0.1,0.5,1.9,3,-1.08364368642858,1.0836436864285837
0.1,0.5,1.9,4,-1.1153420362224151,1.1153420362214774
0.1,0.5,1.9,5,-1.1382057175590532,1.1382057175589182
0.1,0.5,1.9,6,-1.1557714869262554,1.155771486926227


==> Figures_latex/ti1/panel_alpha0.1_omega0.5_beta1.1.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.5,1.1,1,-1.862700928262095,1.86270092826223
0.1,0.5,1.1,2,-2.549882878559753,2.5498828785597283
0.1,0.5,1.1,3,-3.0620506310918074,3.062050631091872
0.1,0.5,1.1,4,-3.4856170825584627,3.485617082587396
0.1,0.5,1.1,5,-3.853410202499255,3.853410202499248
0.1,0.5,1.1,6,-4.182043237033724,4.182043237033781


==> Figures_latex/ti1/panel_alpha0.1_omega0.5_beta1.37.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.5,1.3666666666666667,1,-1.3812829954269006,1.3812829954269257
0.1,0.5,1.3666666666666667,2,-1.712256704567146,1.7122567045693415
0.1,0.5,1.3666666666666667,3,-1.92809224238858,1.92809224238858
0.1,0.5,1.3666666666666667,4,-2.0905177733030342,2.090517773303027
0.1,0.5,1.3666666666666667,5,-2.221403567450409,2.2214035674503947
0.1,0.5,1.3666666666666667,6,-2.331263845239164,2.3312638452391425


==> Figures_latex/ti1/panel_alpha0.1_omega0.5_beta1.63.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.5,1.6333333333333333,1,-1.10130476382286,1.10130476382286
0.1,0.5,1.6333333333333333,2,-1.2657591751372124,1.2657591751372197
0.1,0.5,1.6333333333333333,3,-1.3592552038530954,1.3592552038530883
0.1,0.5,1.6333333333333333,4,-1.4233296574531664,1.4233296574531806
0.1,0.5,1.6333333333333333,5,-1.4713833500558169,1.4713833500558238
0.1,0.5,1.6333333333333333,6,-1.5094268481085251,1.509426848108518


==> Figures_latex/ti1/panel_alpha0.1_omega0.5_beta1.9.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.5,1.9,1,-0.9409464957424802,0.9409464957426704
0.1,0.5,1.9,2,-1.0347979092074588,1.0347979092074588
0.1,0.5,1.9,3,-1.08364368642858,1.0836436864285837
0.1,0.5,1.9,4,-1.1153420362224151,1.1153420362214774
0.1,0.5,1.9,5,-1.1382057175590532,1.1382057175589182
0.1,0.5,1.9,6,-1.1557714869262554,1.155771486926227


==> Figures_latex/ti1/panel_alpha0.1_omega0.75.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.75,1.1,1,-0.3415148757735142,2.60660520786187
0.1,0.75,1.1,2,-0.3618036161337485,3.617927101061891
0.1,0.75,1.1,3,-0.3551367046599658,4.382027022596546
0.1,0.75,1.1,4,-0.3373900159601248,5.0197741009740255
0.1,0.75,1.1,5,-0.313791065844498,5.577460178307945
0.1,0.75,1.1,6,-0.2867000121251308,6.078645048868097
0.1,0.75,1.3666666666666667,1,0.1814020368593087,2.3238234973099487
0.1,0.75,1.3666666666666667,2,0.5723867537132143,3.128637459355012
0.1,0.75,1.3666666666666667,3,0.9193185765699496,3.727142069361065
0.1,0.75,1.3666666666666667,4,1.2348566559053893,4.222800184912423
0.1,0.75,1.3666666666666667,5,1.5267906523287706,4.654281619483257
0.1,0.75,1.3666666666666667,6,1.80010645547285,5.040957321119251
0.1,0.75,1.6333333333333333,1,0.4429410487365626,2.1937732903505083
0.1,0.75,1.6333333333333333,2,0.9871007793595864,2.9338930736884947
0.1,0.75,1.6333333333333333,3,1.440235119878167,3.490479685751417
0.1,0.75,1.6333333333333333,4,1.8374078084058567,3.9552622450764687
0.1,0.75,1.6333333333333333,5,2.1956152210993523,4.362443545149283
0.1,0.75,1.6333333333333333,6,2.5246262047747194,4.729186948006188
0.1,0.75,1.9,1,0.5819073829521599,2.12788037501616
0.1,0.75,1.9,2,1.1854729194125682,2.845810802493304
0.1,0.75,1.9,3,1.6739322600647988,3.39036634502817
0.1,0.75,1.9,4,2.095664101200981,3.847243579169025
0.1,0.75,1.9,5,2.472384390586278,4.248700652667637
0.1,0.75,1.9,6,2.8160711883328773,4.611044399579967


==> Figures_latex/ti1/panel_alpha0.1_omega0.75_beta1.1.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.75,1.1,1,-0.3415148757735142,2.60660520786187
0.1,0.75,1.1,2,-0.3618036161337485,3.617927101061891
0.1,0.75,1.1,3,-0.3551367046599658,4.382027022596546
0.1,0.75,1.1,4,-0.3373900159601248,5.0197741009740255
0.1,0.75,1.1,5,-0.313791065844498,5.577460178307945
0.1,0.75,1.1,6,-0.2867000121251308,6.078645048868097


==> Figures_latex/ti1/panel_alpha0.1_omega0.75_beta1.37.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.75,1.3666666666666667,1,0.1814020368593087,2.3238234973099487
0.1,0.75,1.3666666666666667,2,0.5723867537132143,3.128637459355012
0.1,0.75,1.3666666666666667,3,0.9193185765699496,3.727142069361065
0.1,0.75,1.3666666666666667,4,1.2348566559053893,4.222800184912423
0.1,0.75,1.3666666666666667,5,1.5267906523287706,4.654281619483257
0.1,0.75,1.3666666666666667,6,1.80010645547285,5.040957321119251


==> Figures_latex/ti1/panel_alpha0.1_omega0.75_beta1.63.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.75,1.6333333333333333,1,0.4429410487365626,2.1937732903505083
0.1,0.75,1.6333333333333333,2,0.9871007793595864,2.9338930736884947
0.1,0.75,1.6333333333333333,3,1.440235119878167,3.490479685751417
0.1,0.75,1.6333333333333333,4,1.8374078084058567,3.9552622450764687
0.1,0.75,1.6333333333333333,5,2.1956152210993523,4.362443545149283
0.1,0.75,1.6333333333333333,6,2.5246262047747194,4.729186948006188


==> Figures_latex/ti1/panel_alpha0.1_omega0.75_beta1.9.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.1,0.75,1.9,1,0.5819073829521599,2.12788037501616
0.1,0.75,1.9,2,1.1854729194125682,2.845810802493304
0.1,0.75,1.9,3,1.6739322600647988,3.39036634502817
0.1,0.75,1.9,4,2.095664101200981,3.847243579169025
0.1,0.75,1.9,5,2.472384390586278,4.248700652667637
0.1,0.75,1.9,6,2.8160711883328773,4.611044399579967


==> Figures_latex/ti1/panel_alpha0.25_omega0.25.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.25,1.1,1,-1.6994553302694388,-1.6468111070004063
0.25,0.25,1.1,2,-2.398145155969246,-2.3444955478432483
0.25,0.25,1.1,3,-2.934197039705161,-2.880084797453783
0.25,0.25,1.1,4,-3.386084445195067,-3.331691116321039
0.25,0.25,1.1,5,-3.784192862781055,-3.7296053739281305
0.25,0.25,1.1,6,-4.144103219567889,-4.089371169162632
0.25,0.25,1.3666666666666667,1,-1.7888580774484346,-1.3937725910870604
0.25,0.25,1.3666666666666667,2,-2.490403004482573,-2.079408663390499
0.25,0.25,1.3666666666666667,3,-3.0277826730128616,-2.6092540618342177
0.25,0.25,1.3666666666666667,4,-3.4804807429580578,-3.0573071510986125
0.25,0.25,1.3666666666666667,5,-3.8791507580578175,-3.4527385958572907
0.25,0.25,1.3666666666666667,6,-4.239480079325354,-3.8106405754590327
0.25,0.25,1.6333333333333333,1,-1.8345883982095577,-1.2721415168314447
0.25,0.25,1.6333333333333333,2,-2.536101146620513,-1.9541054240232576
0.25,0.25,1.6333333333333333,3,-3.0734042738722493,-2.4823185857738714
0.25,0.25,1.6333333333333333,4,-3.5260356650684628,-2.929401392194982
0.25,0.25,1.6333333333333333,5,-3.924650441747495,-3.324173024075193
0.25,0.25,1.6333333333333333,6,-4.284933667949261,-3.681589610344375
0.25,0.25,1.9,1,-1.860930879943984,-1.2041542849873696
0.25,0.25,1.9,2,-2.5616676048835814,-1.8855624037587404
0.25,0.25,1.9,3,-3.098567956196657,-2.4136105347705765
0.25,0.25,1.9,4,-3.55094071261248,-2.8606228753475307
0.25,0.25,1.9,5,-3.9493707553523913,-3.2553594190127626
0.25,0.25,1.9,6,-4.309513236911911,-3.612757237216748


==> Figures_latex/ti1/panel_alpha0.25_omega0.25_beta1.1.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.25,1.1,1,-1.6994553302694388,-1.6468111070004063
0.25,0.25,1.1,2,-2.398145155969246,-2.3444955478432483
0.25,0.25,1.1,3,-2.934197039705161,-2.880084797453783
0.25,0.25,1.1,4,-3.386084445195067,-3.331691116321039
0.25,0.25,1.1,5,-3.784192862781055,-3.7296053739281305
0.25,0.25,1.1,6,-4.144103219567889,-4.089371169162632


==> Figures_latex/ti1/panel_alpha0.25_omega0.25_beta1.37.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.25,1.3666666666666667,1,-1.7888580774484346,-1.3937725910870604
0.25,0.25,1.3666666666666667,2,-2.490403004482573,-2.079408663390499
0.25,0.25,1.3666666666666667,3,-3.0277826730128616,-2.6092540618342177
0.25,0.25,1.3666666666666667,4,-3.4804807429580578,-3.0573071510986125
0.25,0.25,1.3666666666666667,5,-3.8791507580578175,-3.4527385958572907
0.25,0.25,1.3666666666666667,6,-4.239480079325354,-3.8106405754590327


==> Figures_latex/ti1/panel_alpha0.25_omega0.25_beta1.63.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.25,1.6333333333333333,1,-1.8345883982095577,-1.2721415168314447
0.25,0.25,1.6333333333333333,2,-2.536101146620513,-1.9541054240232576
0.25,0.25,1.6333333333333333,3,-3.0734042738722493,-2.4823185857738714
0.25,0.25,1.6333333333333333,4,-3.5260356650684628,-2.929401392194982
0.25,0.25,1.6333333333333333,5,-3.924650441747495,-3.324173024075193
0.25,0.25,1.6333333333333333,6,-4.284933667949261,-3.681589610344375


==> Figures_latex/ti1/panel_alpha0.25_omega0.25_beta1.9.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.25,1.9,1,-1.860930879943984,-1.2041542849873696
0.25,0.25,1.9,2,-2.5616676048835814,-1.8855624037587404
0.25,0.25,1.9,3,-3.098567956196657,-2.4136105347705765
0.25,0.25,1.9,4,-3.55094071261248,-2.8606228753475307
0.25,0.25,1.9,5,-3.9493707553523913,-3.2553594190127626
0.25,0.25,1.9,6,-4.309513236911911,-3.612757237216748


==> Figures_latex/ti1/panel_alpha0.25_omega0.5.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.5,1.1,1,-0.2319657303231661,0.2319657303231697
0.25,0.5,1.1,2,-0.2680593169195582,0.2680593169222085
0.25,0.5,1.1,3,-0.2892543644600458,0.2892543644603051
0.25,0.5,1.1,4,-0.3041246879691499,0.3041246879691996
0.25,0.5,1.1,5,-0.3154855350528649,0.3154855350528649
0.25,0.5,1.1,6,-0.3246186290388735,0.3246186290388877
0.25,0.5,1.3666666666666667,1,-0.3591638832089892,0.3591638832090105
0.25,0.5,1.3666666666666667,2,-0.3892987357819031,0.3892987357819137
0.25,0.5,1.3666666666666667,3,-0.4048402755133438,0.4048402755133438
0.25,0.5,1.3666666666666667,4,-0.4148890270714602,0.4148890270714531
0.25,0.5,1.3666666666666667,5,-0.4221237347307038,0.4221237347307038
0.25,0.5,1.3666666666666667,6,-0.4276763655587032,0.4276763655587032
0.25,0.5,1.6333333333333333,1,-0.4027685729754093,0.4027685729754093
0.25,0.5,1.6333333333333333,2,-0.4263567128487366,0.4263567128487331
0.25,0.5,1.6333333333333333,3,-0.437905866605579,0.437905866605579
0.25,0.5,1.6333333333333333,4,-0.4451545596000059,0.445154559599672
0.25,0.5,1.6333333333333333,5,-0.4502684118828242,0.4502684118830089
0.25,0.5,1.6333333333333333,6,-0.4541342969752193,0.4541342969754041
0.25,0.5,1.9,1,-0.4255052182029484,0.4255052182029466
0.25,0.5,1.9,2,-0.4447098395425719,0.4447098395425719
0.25,0.5,1.9,3,-0.4538459337152645,0.4538459337152645
0.25,0.5,1.9,4,-0.4594908305805987,0.4594908305805987
0.25,0.5,1.9,5,-0.4634319410364185,0.4634319410364114
0.25,0.5,1.9,6,-0.4663886647584547,0.4663886647584476


==> Figures_latex/ti1/panel_alpha0.25_omega0.5_beta1.1.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.5,1.1,1,-0.2319657303231661,0.2319657303231697
0.25,0.5,1.1,2,-0.2680593169195582,0.2680593169222085
0.25,0.5,1.1,3,-0.2892543644600458,0.2892543644603051
0.25,0.5,1.1,4,-0.3041246879691499,0.3041246879691996
0.25,0.5,1.1,5,-0.3154855350528649,0.3154855350528649
0.25,0.5,1.1,6,-0.3246186290388735,0.3246186290388877


==> Figures_latex/ti1/panel_alpha0.25_omega0.5_beta1.37.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.5,1.3666666666666667,1,-0.3591638832089892,0.3591638832090105
0.25,0.5,1.3666666666666667,2,-0.3892987357819031,0.3892987357819137
0.25,0.5,1.3666666666666667,3,-0.4048402755133438,0.4048402755133438
0.25,0.5,1.3666666666666667,4,-0.4148890270714602,0.4148890270714531
0.25,0.5,1.3666666666666667,5,-0.4221237347307038,0.4221237347307038
0.25,0.5,1.3666666666666667,6,-0.4276763655587032,0.4276763655587032


==> Figures_latex/ti1/panel_alpha0.25_omega0.5_beta1.63.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.5,1.6333333333333333,1,-0.4027685729754093,0.4027685729754093
0.25,0.5,1.6333333333333333,2,-0.4263567128487366,0.4263567128487331
0.25,0.5,1.6333333333333333,3,-0.437905866605579,0.437905866605579
0.25,0.5,1.6333333333333333,4,-0.4451545596000059,0.445154559599672
0.25,0.5,1.6333333333333333,5,-0.4502684118828242,0.4502684118830089
0.25,0.5,1.6333333333333333,6,-0.4541342969752193,0.4541342969754041


==> Figures_latex/ti1/panel_alpha0.25_omega0.5_beta1.9.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.5,1.9,1,-0.4255052182029484,0.4255052182029466
0.25,0.5,1.9,2,-0.4447098395425719,0.4447098395425719
0.25,0.5,1.9,3,-0.4538459337152645,0.4538459337152645
0.25,0.5,1.9,4,-0.4594908305805987,0.4594908305805987
0.25,0.5,1.9,5,-0.4634319410364185,0.4634319410364114
0.25,0.5,1.9,6,-0.4663886647584547,0.4663886647584476


==> Figures_latex/ti1/panel_alpha0.25_omega0.75.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.75,1.1,1,1.646811106999854,1.6994553302688509
0.25,0.75,1.1,2,2.344495547843241,2.3981451559692424
0.25,0.75,1.1,3,2.880084797453783,2.934197039705161
0.25,0.75,1.1,4,3.331691116321039,3.386084445195067
0.25,0.75,1.1,5,3.7296053739281305,3.784192862781055
0.25,0.75,1.1,6,4.089371169162632,4.144103219567896
0.25,0.75,1.3666666666666667,1,1.3937725910870586,1.7888580774484328
0.25,0.75,1.3666666666666667,2,2.0794086633905025,2.4904030044825767
0.25,0.75,1.3666666666666667,3,2.6092540618342213,3.027782673012865
0.25,0.75,1.3666666666666667,4,3.057307151098634,3.480480742958072
0.25,0.75,1.3666666666666667,5,3.452738595857305,3.8791507580578326
0.25,0.75,1.3666666666666667,6,3.81064057545904,4.239480079325361
0.25,0.75,1.6333333333333333,1,1.2721415168314447,1.8345883982095577
0.25,0.75,1.6333333333333333,2,1.9541054240232607,2.536101146620513
0.25,0.75,1.6333333333333333,3,2.482318585773868,3.0734042738722422
0.25,0.75,1.6333333333333333,4,2.929401392194982,3.5260356650684628
0.25,0.75,1.6333333333333333,5,3.324173024075193,3.924650441747495
0.25,0.75,1.6333333333333333,6,3.681589610344382,4.284933667949261
0.25,0.75,1.9,1,1.2041542849873696,1.860930879943984
0.25,0.75,1.9,2,1.8855624037587404,2.5616676048835814
0.25,0.75,1.9,3,2.4136105347705765,3.0985679561966606
0.25,0.75,1.9,4,2.860622875347538,3.550940712612487
0.25,0.75,1.9,5,3.2553594190127626,3.9493707553523913
0.25,0.75,1.9,6,3.6127572372167407,4.309513236911911


==> Figures_latex/ti1/panel_alpha0.25_omega0.75_beta1.1.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.75,1.1,1,1.646811106999854,1.6994553302688509
0.25,0.75,1.1,2,2.344495547843241,2.3981451559692424
0.25,0.75,1.1,3,2.880084797453783,2.934197039705161
0.25,0.75,1.1,4,3.331691116321039,3.386084445195067
0.25,0.75,1.1,5,3.7296053739281305,3.784192862781055
0.25,0.75,1.1,6,4.089371169162632,4.144103219567896


==> Figures_latex/ti1/panel_alpha0.25_omega0.75_beta1.37.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.75,1.3666666666666667,1,1.3937725910870586,1.7888580774484328
0.25,0.75,1.3666666666666667,2,2.0794086633905025,2.4904030044825767
0.25,0.75,1.3666666666666667,3,2.6092540618342213,3.027782673012865
0.25,0.75,1.3666666666666667,4,3.057307151098634,3.480480742958072
0.25,0.75,1.3666666666666667,5,3.452738595857305,3.8791507580578326
0.25,0.75,1.3666666666666667,6,3.81064057545904,4.239480079325361


==> Figures_latex/ti1/panel_alpha0.25_omega0.75_beta1.63.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.75,1.6333333333333333,1,1.2721415168314447,1.8345883982095577
0.25,0.75,1.6333333333333333,2,1.9541054240232607,2.536101146620513
0.25,0.75,1.6333333333333333,3,2.482318585773868,3.0734042738722422
0.25,0.75,1.6333333333333333,4,2.929401392194982,3.5260356650684628
0.25,0.75,1.6333333333333333,5,3.324173024075193,3.924650441747495
0.25,0.75,1.6333333333333333,6,3.681589610344382,4.284933667949261


==> Figures_latex/ti1/panel_alpha0.25_omega0.75_beta1.9.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.25,0.75,1.9,1,1.2041542849873696,1.860930879943984
0.25,0.75,1.9,2,1.8855624037587404,2.5616676048835814
0.25,0.75,1.9,3,2.4136105347705765,3.0985679561966606
0.25,0.75,1.9,4,2.860622875347538,3.550940712612487
0.25,0.75,1.9,5,3.2553594190127626,3.9493707553523913
0.25,0.75,1.9,6,3.6127572372167407,4.309513236911911


==> Figures_latex/ti1/panel_alpha0.5_omega0.25.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.25,1.1,1,-1.686238123022406,-1.686183133199533
0.5,0.25,1.1,2,-2.38469512881359,-2.384640137864963
0.5,0.25,1.1,3,-2.9206400392161385,-2.9205850477687605
0.5,0.25,1.1,4,-3.3724624989548246,-3.372407507210127
0.5,0.25,1.1,5,-3.770526076934331,-3.770471084986731
0.5,0.25,1.1,6,-4.130403059849797,-4.130348067752422
0.5,0.25,1.3666666666666667,1,-1.7031646824552045,-1.6358600926384117
0.5,0.25,1.3666666666666667,2,-2.401704633836875,-2.3339392958723764
0.5,0.25,1.3666666666666667,3,-2.9376865530631946,-2.8697148092385305
0.5,0.25,1.3666666666666667,4,-3.3895311513876365,-3.32143568888155
0.5,0.25,1.3666666666666667,5,-3.787609870519013,-3.719429686378554
0.5,0.25,1.3666666666666667,6,-4.147498047381497,-4.079255171787139
0.5,0.25,1.6333333333333333,1,-1.7382103196752894,-1.5344216016870362
0.5,0.25,1.6333333333333333,2,-2.4370068277578767,-2.2307251175021428
0.5,0.25,1.6333333333333333,3,-2.9731013217617246,-2.7656975694129287
0.5,0.25,1.6333333333333333,4,-3.4250126682182724,-3.2169348704347698
0.5,0.25,1.6333333333333333,5,-3.8231367741383337,-3.6145967596277018
0.5,0.25,1.6333333333333333,6,-4.183058365091156,-3.9741759960508247
0.5,0.25,1.9,1,-1.7689744591091223,-1.448201391088002
0.5,0.25,1.9,2,-2.467853044086528,-2.1426379161952624
0.5,0.25,1.9,3,-3.0039762645189008,-2.676766066135272
0.5,0.25,1.9,4,-3.455902351999015,-3.1274950781995514
0.5,0.25,1.9,5,-3.8540354603403983,-3.524807968000161
0.5,0.25,1.9,6,-4.213963134128782,-3.884128481796864


==> Figures_latex/ti1/panel_alpha0.5_omega0.25_beta1.1.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.25,1.1,1,-1.686238123022406,-1.686183133199533
0.5,0.25,1.1,2,-2.38469512881359,-2.384640137864963
0.5,0.25,1.1,3,-2.9206400392161385,-2.9205850477687605
0.5,0.25,1.1,4,-3.3724624989548246,-3.372407507210127
0.5,0.25,1.1,5,-3.770526076934331,-3.770471084986731
0.5,0.25,1.1,6,-4.130403059849797,-4.130348067752422


==> Figures_latex/ti1/panel_alpha0.5_omega0.25_beta1.37.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.25,1.3666666666666667,1,-1.7031646824552045,-1.6358600926384117
0.5,0.25,1.3666666666666667,2,-2.401704633836875,-2.3339392958723764
0.5,0.25,1.3666666666666667,3,-2.9376865530631946,-2.8697148092385305
0.5,0.25,1.3666666666666667,4,-3.3895311513876365,-3.32143568888155
0.5,0.25,1.3666666666666667,5,-3.787609870519013,-3.719429686378554
0.5,0.25,1.3666666666666667,6,-4.147498047381497,-4.079255171787139


==> Figures_latex/ti1/panel_alpha0.5_omega0.25_beta1.63.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.25,1.6333333333333333,1,-1.7382103196752894,-1.5344216016870362
0.5,0.25,1.6333333333333333,2,-2.4370068277578767,-2.2307251175021428
0.5,0.25,1.6333333333333333,3,-2.9731013217617246,-2.7656975694129287
0.5,0.25,1.6333333333333333,4,-3.4250126682182724,-3.2169348704347698
0.5,0.25,1.6333333333333333,5,-3.8231367741383337,-3.6145967596277018
0.5,0.25,1.6333333333333333,6,-4.183058365091156,-3.9741759960508247


==> Figures_latex/ti1/panel_alpha0.5_omega0.25_beta1.9.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.25,1.9,1,-1.7689744591091223,-1.448201391088002
0.5,0.25,1.9,2,-2.467853044086528,-2.1426379161952624
0.5,0.25,1.9,3,-3.0039762645189008,-2.676766066135272
0.5,0.25,1.9,4,-3.455902351999015,-3.1274950781995514
0.5,0.25,1.9,5,-3.8540354603403983,-3.524807968000161
0.5,0.25,1.9,6,-4.213963134128782,-3.884128481796864


==> Figures_latex/ti1/panel_alpha0.5_omega0.5.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.5,1.1,1,-0.0004875220428459,0.0004875220428459
0.5,0.5,1.1,2,-0.000487744054979,0.000487744054979
0.5,0.5,1.1,3,-0.0004878425037304,0.0004878425037304
0.5,0.5,1.1,4,-0.0004879012182783,0.0004879012182712
0.5,0.5,1.1,5,-0.0004879412988074,0.0004879412988003
0.5,0.5,1.1,6,-0.0004879708911502,0.0004879708911431
0.5,0.5,1.3666666666666667,1,-0.0709348906066598,0.0709348906067859
0.5,0.5,1.3666666666666667,2,-0.0721976621853777,0.0721976621853883
0.5,0.5,1.3666666666666667,3,-0.0727761508381092,0.0727761508381164
0.5,0.5,1.3666666666666667,4,-0.073126819717757,0.0731268197177499
0.5,0.5,1.3666666666666667,5,-0.0733686835065512,0.0733686835065512
0.5,0.5,1.3666666666666667,6,-0.0735485707436822,0.0735485707436822
0.5,0.5,1.6333333333333333,1,-0.1545259091080328,0.1545259091080559
0.5,0.5,1.6333333333333333,2,-0.1580389901396799,0.158038990139687
0.5,0.5,1.6333333333333333,3,-0.1596570439175728,0.1596570439175764
0.5,0.5,1.6333333333333333,4,-0.1606405004063731,0.1606405004063731
0.5,0.5,1.6333333333333333,5,-0.1613199571723527,0.1613199571723527
0.5,0.5,1.6333333333333333,6,-0.1618259098858132,0.1618259098858132
0.5,0.5,1.9,1,-0.2139929340039046,0.2139929340039046
0.5,0.5,1.9,2,-0.2188120324290174,0.2188120324290174
0.5,0.5,1.9,3,-0.2210228620222984,0.2210228620222913
0.5,0.5,1.9,4,-0.2223637855184463,0.2223637855184463
0.5,0.5,1.9,5,-0.2232889342630457,0.2232889342630528
0.5,0.5,1.9,6,-0.2239771512166939,0.2239771512166939


==> Figures_latex/ti1/panel_alpha0.5_omega0.5_beta1.1.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.5,1.1,1,-0.0004875220428459,0.0004875220428459
0.5,0.5,1.1,2,-0.000487744054979,0.000487744054979
0.5,0.5,1.1,3,-0.0004878425037304,0.0004878425037304
0.5,0.5,1.1,4,-0.0004879012182783,0.0004879012182712
0.5,0.5,1.1,5,-0.0004879412988074,0.0004879412988003
0.5,0.5,1.1,6,-0.0004879708911502,0.0004879708911431


==> Figures_latex/ti1/panel_alpha0.5_omega0.5_beta1.37.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.5,1.3666666666666667,1,-0.0709348906066598,0.0709348906067859
0.5,0.5,1.3666666666666667,2,-0.0721976621853777,0.0721976621853883
0.5,0.5,1.3666666666666667,3,-0.0727761508381092,0.0727761508381164
0.5,0.5,1.3666666666666667,4,-0.073126819717757,0.0731268197177499
0.5,0.5,1.3666666666666667,5,-0.0733686835065512,0.0733686835065512
0.5,0.5,1.3666666666666667,6,-0.0735485707436822,0.0735485707436822


==> Figures_latex/ti1/panel_alpha0.5_omega0.5_beta1.63.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.5,1.6333333333333333,1,-0.1545259091080328,0.1545259091080559
0.5,0.5,1.6333333333333333,2,-0.1580389901396799,0.158038990139687
0.5,0.5,1.6333333333333333,3,-0.1596570439175728,0.1596570439175764
0.5,0.5,1.6333333333333333,4,-0.1606405004063731,0.1606405004063731
0.5,0.5,1.6333333333333333,5,-0.1613199571723527,0.1613199571723527
0.5,0.5,1.6333333333333333,6,-0.1618259098858132,0.1618259098858132


==> Figures_latex/ti1/panel_alpha0.5_omega0.5_beta1.9.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.5,1.9,1,-0.2139929340039046,0.2139929340039046
0.5,0.5,1.9,2,-0.2188120324290174,0.2188120324290174
0.5,0.5,1.9,3,-0.2210228620222984,0.2210228620222913
0.5,0.5,1.9,4,-0.2223637855184463,0.2223637855184463
0.5,0.5,1.9,5,-0.2232889342630457,0.2232889342630528
0.5,0.5,1.9,6,-0.2239771512166939,0.2239771512166939


==> Figures_latex/ti1/panel_alpha0.5_omega0.75.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.75,1.1,1,1.686183133199533,1.686238123022406
0.5,0.75,1.1,2,2.384640137864963,2.38469512881359
0.5,0.75,1.1,3,2.9205850477687605,2.9206400392161385
0.5,0.75,1.1,4,3.372407507210127,3.3724624989548246
0.5,0.75,1.1,5,3.770471084986731,3.770526076934331
0.5,0.75,1.1,6,4.130348067752422,4.130403059849797
0.5,0.75,1.3666666666666667,1,1.6358600926384137,1.7031646824552045
0.5,0.75,1.3666666666666667,2,2.3339392958723764,2.401704633836875
0.5,0.75,1.3666666666666667,3,2.8697148092385305,2.9376865530631946
0.5,0.75,1.3666666666666667,4,3.32143568888155,3.3895311513876365
0.5,0.75,1.3666666666666667,5,3.719429686378554,3.787609870519013
0.5,0.75,1.3666666666666667,6,4.079255171787139,4.147498047381504
0.5,0.75,1.6333333333333333,1,1.5344216016870345,1.7382103196752876
0.5,0.75,1.6333333333333333,2,2.2307251175021428,2.4370068277578767
0.5,0.75,1.6333333333333333,3,2.765697569412936,2.973101321761732
0.5,0.75,1.6333333333333333,4,3.216934870434777,3.4250126682182795
0.5,0.75,1.6333333333333333,5,3.6145967596277018,3.8231367741383337
0.5,0.75,1.6333333333333333,6,3.9741759960508247,4.183058365091156
0.5,0.75,1.9,1,1.448201391088002,1.7689744591091223
0.5,0.75,1.9,2,2.1426379161952624,2.467853044086528
0.5,0.75,1.9,3,2.676766066135272,3.0039762645189043
0.5,0.75,1.9,4,3.1274950781995514,3.455902351999015
0.5,0.75,1.9,5,3.524807968000154,3.8540354603403912
0.5,0.75,1.9,6,3.884128481796857,4.213963134128775


==> Figures_latex/ti1/panel_alpha0.5_omega0.75_beta1.1.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.75,1.1,1,1.686183133199533,1.686238123022406
0.5,0.75,1.1,2,2.384640137864963,2.38469512881359
0.5,0.75,1.1,3,2.9205850477687605,2.9206400392161385
0.5,0.75,1.1,4,3.372407507210127,3.3724624989548246
0.5,0.75,1.1,5,3.770471084986731,3.770526076934331
0.5,0.75,1.1,6,4.130348067752422,4.130403059849797


==> Figures_latex/ti1/panel_alpha0.5_omega0.75_beta1.37.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.75,1.3666666666666667,1,1.6358600926384137,1.7031646824552045
0.5,0.75,1.3666666666666667,2,2.3339392958723764,2.401704633836875
0.5,0.75,1.3666666666666667,3,2.8697148092385305,2.9376865530631946
0.5,0.75,1.3666666666666667,4,3.32143568888155,3.3895311513876365
0.5,0.75,1.3666666666666667,5,3.719429686378554,3.787609870519013
0.5,0.75,1.3666666666666667,6,4.079255171787139,4.147498047381504


==> Figures_latex/ti1/panel_alpha0.5_omega0.75_beta1.63.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.75,1.6333333333333333,1,1.5344216016870345,1.7382103196752876
0.5,0.75,1.6333333333333333,2,2.2307251175021428,2.4370068277578767
0.5,0.75,1.6333333333333333,3,2.765697569412936,2.973101321761732
0.5,0.75,1.6333333333333333,4,3.216934870434777,3.4250126682182795
0.5,0.75,1.6333333333333333,5,3.6145967596277018,3.8231367741383337
0.5,0.75,1.6333333333333333,6,3.9741759960508247,4.183058365091156


==> Figures_latex/ti1/panel_alpha0.5_omega0.75_beta1.9.csv <==
alpha,omega,beta,client_index,t_i_minus_mu_i,t_i_plus_delta_i_minus_mu_i
0.5,0.75,1.9,1,1.448201391088002,1.7689744591091223
0.5,0.75,1.9,2,2.1426379161952624,2.467853044086528
0.5,0.75,1.9,3,2.676766066135272,3.0039762645189043
0.5,0.75,1.9,4,3.1274950781995514,3.455902351999015
0.5,0.75,1.9,5,3.524807968000154,3.8540354603403912
0.5,0.75,1.9,6,3.884128481796857,4.213963134128775


==> Figures_latex/ti1/perf_omega0_25.csv <==
n,WOS_b11,UWOS_b11,rel_b11,WOS_b13,UWOS_b13,rel_b13,WOS_b15,UWOS_b15,rel_b15
5,1.1527864700034192,1.2742346294570768,10.535182587049047,1.546982453403163,1.68688601198982,9.043642239049765,2.012550564123301,2.1524091406762382,6.949319885230403
10,3.1708143372984328,3.5837044283039092,13.021578909513295,4.447790839960163,4.9343685413969105,10.93976130948427,5.973949066311724,6.462232384758515,8.17354338021254
15,5.8003920921517835,6.608621186151341,13.934042408842174,8.343911719000605,9.309937668816506,11.577614700981123,11.43162125109428,12.38783870548694,8.364670534383984
20,8.941942901111524,10.229190680887736,14.39561618779965,13.120800975765457,14.671828976468156,11.821138081184966,18.205834135018893,19.731032024777285,8.377522713033379
25,12.524537214562363,14.362603568001138,14.675722718933221,18.661201489308723,20.881384640307484,11.897321575305515,26.176610637900684,28.354441409557356,8.319758435431009
30,16.474992904892346,18.930861014378948,14.906641378627345,24.890098158938315,27.86969990681336,11.971032532087609,35.191538373613945,38.07080372525191,8.181697887344408


==> Figures_latex/ti1/perf_omega0_5.csv <==
n,WOS_b11,UWOS_b11,rel_b11,WOS_b13,UWOS_b13,rel_b13,WOS_b15,UWOS_b15,rel_b15
5,1.1887898149176046,1.3222583425401084,11.2272603573538,1.613355346140835,1.7733892768985497,9.919323175797436,2.1322604894220634,2.3011039220570377,7.918518092540296
10,3.2700053090312773,3.724118608834859,13.887234328011237,4.6461052407643555,5.201631447420307,11.95681496367824,6.345998783718436,6.937137487103554,9.315140508721317
15,5.979442540456735,6.859474503905963,14.717625556144355,8.736033560005815,9.837388421155435,12.607035602423746,12.153661720883361,13.320983098644511,9.604688731424602
20,9.216290490909891,10.62299943023217,15.263287769734777,13.708141975596625,15.48084197958978,12.931730698069316,19.42554668343746,21.295524322253087,9.626383593157769
25,12.916751317254944,14.920887505275035,15.515791384346386,19.47642829404283,22.02050264873168,13.062324961640908,27.883068122567543,30.556030136742148,9.586326735726784
30,17.019442522321476,19.701156270583173,15.75676609116047,26.03339892121582,29.44960510614528,13.122397867707688,37.59998940314448,41.16455969129226,9.48024279988143


==> Figures_latex/ti1/series_n10_omega0.25_schemeUWOS_beta1.1.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-3.5724177327926174,1.8510669460282294
2,-4.154949045335261,1.268535633485584
3,-4.630534343648179,0.7929503351726659
4,-5.0433524683589255,0.38013221046192314
5,-5.413413653638138,0.010071025182710969
6,-5.751870938094655,-0.32838625927380605
7,-6.065713719874331,-0.6422290410534828
8,-6.359671345973041,-0.9361866671521994
9,-6.637123180747693,-1.2136385019268516
10,-6.900584709304738,-1.4771000304838964


==> Figures_latex/ti1/series_n10_omega0.25_schemeUWOS_beta1.3.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-2.765956507123967,0.6149979837363144
2,-3.406683440745585,-0.025728949885305497
3,-3.914313681865899,-0.5333591910056192
4,-4.348403828353959,-0.9674493374936759
5,-4.7339905458799905,-1.3530360550197074
6,-5.084459223255813,-1.7035047323955297
7,-5.407970887742451,-2.027016396882175
8,-5.709939630414112,-2.3289851395538363
9,-5.994176502139723,-2.613222011279447
10,-6.263484961109768,-2.882530470249492


==> Figures_latex/ti1/series_n10_omega0.25_schemeUWOS_beta1.5.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-2.4277565890007207,0.01725979407561873
2,-3.0923790824956185,-0.6473626994192792
3,-3.612215109386117,-1.1671987263097776
4,-4.054097351861742,-1.6090809687854062
5,-4.445231192617179,-2.000214809540836
6,-4.799916442104347,-2.3549000590280116
7,-5.126777569547727,-2.681761186471391
8,-5.431492656430507,-2.986476273354171
9,-5.718035906190394,-3.2730195231140584
10,-5.989317888757142,-3.5443015056808065


==> Figures_latex/ti1/series_n10_omega0.25_schemeWOS_beta1.1.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-2.606605207866031,0.34151487576822603
2,-3.617927101061909,0.36180361613305223
3,-4.382027022596475,0.3551367046599978
4,-5.019774100974075,0.33739001595748164
5,-5.577460178341909,0.31379106526552647
6,-6.078645048841189,0.28670001212790197
7,-6.537241637880477,0.2573718835007526
8,-6.962271044632985,0.22654589790360546
9,-7.359973505005499,0.19468917216104842
10,-7.7348761615862855,0.16211241561154566


==> Figures_latex/ti1/series_n10_omega0.25_schemeWOS_beta1.3.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-2.3752576741510927,-0.08204304026088138
2,-3.2124228412122804,-0.40262829871406325
3,-3.834589277009904,-0.6952630021067954
4,-4.349176212801368,-0.9658319894154417
5,-4.79652188755302,-1.2190893409686723
6,-5.196887017804954,-1.4583346563427568
7,-5.562117042663658,-1.68592169370163
8,-5.899830759115517,-1.903593369607421
9,-6.215262967561728,-2.1126832590252036
10,-6.512189546723917,-2.314239863887522


==> Figures_latex/ti1/series_n10_omega0.25_schemeWOS_beta1.5.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-2.246857535168738,-0.33427682390130187
2,-3.0101498522277836,-0.8210693476441335
3,-3.580739924453674,-1.236705345471993
4,-4.055353318229628,-1.606225052867046
5,-4.469992872713746,-1.942692414926121
6,-4.842675267383832,-2.253905306042398
7,-5.183918429383326,-2.5449700941772875
8,-5.50048522577805,-2.819453440313609
9,-5.79702406218982,-3.0799671138415903
10,-6.076890465832193,-3.3284939415583352


==> Figures_latex/ti1/series_n10_omega0.5_schemeUWOS_beta1.1.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-3.612762998017592,3.612762998017594
2,-3.612762998017594,3.6127629980175904
3,-3.612762998017594,3.612762998017594
4,-3.612762998017594,3.612762998017594
5,-3.612762998017594,3.612762998017594
6,-3.612762998017594,3.612762998017594
7,-3.612762998017601,3.612762998017587
8,-3.612762998017587,3.612762998017601
9,-3.612762998017587,3.612762998017601
10,-3.6127629980175584,3.6127629980176295


==> Figures_latex/ti1/series_n10_omega0.5_schemeUWOS_beta1.3.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-2.3839516707364963,2.383951670736497
2,-2.383951670736497,2.383951670736497
3,-2.383951670736497,2.3839516707364936
4,-2.3839516707364936,2.3839516707365007
5,-2.3839516707364936,2.3839516707365007
6,-2.3839516707364936,2.3839516707365007
7,-2.3839516707364936,2.3839516707364936
8,-2.3839516707364936,2.3839516707364936
9,-2.3839516707364936,2.3839516707364936
10,-2.3839516707364936,2.3839516707364936


==> Figures_latex/ti1/series_n10_omega0.5_schemeUWOS_beta1.5.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-1.694483445735754,1.694483445735754
2,-1.6944834457357523,1.6944834457357558
3,-1.6944834457357523,1.6944834457357558
4,-1.6944834457357558,1.6944834457357487
5,-1.6944834457357558,1.6944834457357487
6,-1.6944834457357487,1.6944834457357558
7,-1.6944834457357558,1.6944834457357558
8,-1.6944834457357558,1.6944834457357558
9,-1.6944834457357558,1.6944834457357558
10,-1.6944834457357558,1.6944834457357558


==> Figures_latex/ti1/series_n10_omega0.5_schemeWOS_beta1.1.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-1.862700928262095,1.86270092826223
2,-2.549882878559753,2.5498828785597283
3,-3.0620506310918074,3.0620506310918714
4,-3.4856170825584627,3.485617082587396
5,-3.853410202499255,3.853410202499248
6,-4.182043237033724,4.182043237033781
7,-4.4812833673646395,4.4812833673645684
8,-4.757440194366694,4.757440194366794
9,-5.014864411721845,5.0148644117215895
10,-5.256703489207197,5.256703489207041


==> Figures_latex/ti1/series_n10_omega0.5_schemeWOS_beta1.3.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-1.4798158697149475,1.479815869714951
2,-1.8791988698468387,1.8791988698468316
3,-2.1497683416179,2.1497683416179783
4,-2.3589965648658975,2.3589965648710063
5,-2.5312839382337415,2.5312839382337273
6,-2.6785440724585854,2.678544072458571
7,-2.807580362386844,2.8075803623868296
8,-2.9226799981261564,2.922679998126128
9,-3.0267352604020203,3.026735260402006
10,-3.121797907371416,3.121797907371416


==> Figures_latex/ti1/series_n10_omega0.5_schemeWOS_beta1.5.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-1.2213533794798863,1.2213533794798863
2,-1.4512232732740316,1.4512232732740316
3,-1.590432639327151,1.5904326393289416
4,-1.689924340684179,1.6899243406844775
5,-1.766932059714982,1.7669320597150246
6,-1.8294569695552525,1.8294569695552525
7,-1.8818811962121913,1.881881196212177
8,-1.9268679380842855,1.926867938084314
9,-1.96615696416832,1.9661569641683485
10,-2.0009470534444063,2.0009470534444063


==> Figures_latex/ti1/series_n25_omega0.25_schemeUWOS_beta1.1.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-4.472907206069939,3.061236100615478
2,-4.996171877514422,2.5379714291709945
3,-5.436029783313256,2.098113523372163
4,-5.8239251566670305,1.7102181500183846
5,-6.175194045090734,1.358949261594681
6,-6.498767371301078,1.0353759353843373
7,-6.800412346014113,0.7337309606713092
8,-7.084118641096211,0.4500246655892113
9,-7.352786372166747,0.18135693451867496
10,-7.6086041539412435,-0.07446084725582125
11,-7.853272968062868,-0.3191296613774455
12,-8.088146573372697,-0.5540032666872747
13,-8.31432369406268,-0.7801803873772712
14,-8.532710850146856,-0.9985675434614336
15,-8.744066532240993,-1.2099232255555705
16,-8.949033088693568,-1.4148897820081459
17,-9.14816026910762,-1.6140169624221983
18,-9.341922951827001,-1.8077796451415793
19,-9.530734723666939,-1.9965914169815164
20,-9.714958441701555,-2.1808151350161324
21,-9.894914559792,-2.360771253106577
22,-10.070887773084507,-2.5367444663990852
23,-10.243132378618924,-2.7089890719335017
24,-10.411876643254857,-2.8777333365694346
25,-10.577326395050477,-3.043183088365055


==> Figures_latex/ti1/series_n25_omega0.25_schemeUWOS_beta1.3.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-3.017964434088076,1.0240598797837244
2,-3.6403203501649237,0.40170396370687556
3,-4.138175862852183,-0.0961515489803837
4,-4.56589553282862,-0.5238712189568204
5,-4.946887776167472,-0.9048634622956726
6,-5.293832034480303,-1.2518077206085039
7,-5.614524877933334,-1.572500564061528
8,-5.914169984682772,-1.8721456708109656
9,-6.196447015194309,-2.1544227013225026
10,-6.4640724532522,-2.4220481393803936
11,-6.719119843960513,-2.6770955300887067
12,-6.963214792396826,-2.92119047852502
13,-7.197659877861085,-3.1556355639892786
14,-7.423518029296758,-3.3814937154249662
15,-7.641670100800155,-3.599645786928363
16,-7.8528557864376864,-3.8108314725658943
17,-8.05770341596218,-4.015679102090388
18,-8.256752117284805,-4.2147278034130125
19,-8.450468608810922,-4.40844429493913
20,-8.639260131843855,-4.597235817972063
21,-8.823484555461448,-4.781460241589656
22,-9.003458374885497,-4.961434061013705
23,-9.179463116591876,-5.137438802720084
24,-9.351750521819525,-5.309726207947733
25,-9.520546781799567,-5.478522467927775


==> Figures_latex/ti1/series_n25_omega0.25_schemeUWOS_beta1.5.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-2.5149478516053447,0.1778799059676821
2,-3.173576168057224,-0.48074841048419614
3,-3.6904071895541186,-0.9975794319810909
4,-4.130389009827859,-1.437561252254831
5,-4.520177908572357,-1.8273501509993295
6,-4.873845024393951,-2.1810172668209233
7,-5.199899879466685,-2.507072121893657
8,-5.503955467152167,-2.8111277095791394
9,-5.78994594877129,-3.0971181911982626
10,-6.060755702213029,-3.3679279446400017
11,-6.3185742253310195,-3.625746467757992
12,-6.565110186301453,-3.8722824287284254
13,-6.801727472480181,-4.108899714907153
14,-7.029535405051774,-4.336707647478761
15,-7.249450691625697,-4.556622934052683
16,-7.462241240911368,-4.769413483338354
17,-7.6685579371509505,-4.975730179577937
18,-7.8689581876373325,-5.176130430064319
19,-8.063923706367603,-5.37109594879459
20,-8.253874170014456,-5.561046412441442
21,-8.43917786021504,-5.746350102642026
22,-8.620160067352828,-5.927332309779814
23,-8.797109805815012,-6.104282048241998
24,-8.970285237793718,-6.277457480220704
25,-9.139918096840887,-6.447090339267874


==> Figures_latex/ti1/series_n25_omega0.25_schemeWOS_beta1.1.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-2.606605207866031,0.34151487576822603
2,-3.617927101061909,0.36180361613305223
3,-4.382027022596475,0.3551367046599978
4,-5.019774100974075,0.33739001595748164
5,-5.577460178341909,0.31379106526552647
6,-6.078645048841189,0.28670001212790197
7,-6.537241637880477,0.2573718835007526
8,-6.962271044632985,0.22654589790360546
9,-7.359973505005499,0.19468917216104842
10,-7.7348761615862855,0.16211241561154566
11,-8.090385737035476,0.1290305078880465
12,-8.429141319683751,0.09559664229271903
13,-8.753236161013774,0.06192271004778149
14,-9.064363398971835,0.028092046642996138
15,-9.36391533648117,-0.00583228856814344
16,-9.65305316731289,-0.03980196007006498
17,-9.932757231137572,-0.07377953064346343
18,-10.203864052567383,-0.10773576348833558
19,-10.467094175745473,-0.14164768074587641
20,-10.723073442525333,-0.1754971413717783
21,-10.972349506914014,-0.20926978301363874
22,-11.215404826766587,-0.24295422370471442
23,-11.452667009049492,-0.2765414520590923
24,-11.68451713859767,-0.3100243562336118
25,-11.911296550505028,-0.34339735641441393


==> Figures_latex/ti1/series_n25_omega0.25_schemeWOS_beta1.3.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-2.3752576741510927,-0.08204304026088138
2,-3.2124228412122804,-0.40262829871406325
3,-3.834589277009904,-0.6952630021067954
4,-4.349176212801368,-0.9658319894154417
5,-4.79652188755302,-1.2190893409686723
6,-5.196887017804954,-1.4583346563427568
7,-5.562117042663658,-1.68592169370163
8,-5.899830759115517,-1.903593369607421
9,-6.215262967561728,-2.1126832590252036
10,-6.512189546723917,-2.314239863887522
11,-6.793437645067385,-2.5091063132734632
12,-7.061187678011578,-2.697973444089655
13,-7.317162256999225,-2.881416354462985
14,-7.562749767752365,-3.0599203173467515
15,-7.799088223604201,-3.233899619581564
16,-8.027123941786499,-3.4037115611329796
17,-8.247653691807756,-3.56966705931697
18,-8.4613556628222,-3.7320388182634474
19,-8.668812667977761,-3.8910677176908166
20,-8.870529835069135,-4.04696787639557
21,-9.066948301895053,-4.199930713826632
22,-9.25845596461997,-4.350128243452815
23,-9.445396017526235,-4.497715769557004
24,-9.628073813667129,-4.642834115338928
25,-9.806762432338758,-4.785611478880185


==> Figures_latex/ti1/series_n25_omega0.25_schemeWOS_beta1.5.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-2.246857535168738,-0.33427682390130187
2,-3.0101498522277836,-0.8210693476441335
3,-3.580739924453674,-1.236705345471993
4,-4.055353318229628,-1.606225052867046
5,-4.469992872713746,-1.942692414926121
6,-4.842675267383832,-2.253905306042398
7,-5.183918429383326,-2.5449700941772875
8,-5.50048522577805,-2.819453440313609
9,-5.79702406218982,-3.0799671138415903
10,-6.076890465832193,-3.3284939415583352
11,-6.3425994620086925,-3.5665827621840833
12,-6.596093074154837,-3.795471644641694
13,-6.8389075722850095,-4.016169293850311
14,-7.072282840311459,-4.229510824638112
15,-7.297236584211589,-4.43619715355706
16,-7.514616267439095,-4.636823548455169
17,-7.725136428234606,-4.8319007837015135
18,-7.9294061088245655,-5.021871121716657
19,-8.127949418830895,-5.207120592066076
20,-8.321221221428885,-5.387988568166293
21,-8.509619284474837,-5.564775336662052
22,-8.693493823276384,-5.7377481522427445
23,-8.873155087778997,-5.9071461335111906
24,-9.048879462362123,-6.073184260676214
25,-9.220914419549104,-6.236056669081421


==> Figures_latex/ti1/series_n25_omega0.5_schemeUWOS_beta1.1.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-5.179649299365825,5.179649299365824
2,-5.179649299365826,5.179649299365824
3,-5.179649299365824,5.179649299365828
4,-5.1796492993658205,5.179649299365828
5,-5.1796492993658205,5.179649299365828
6,-5.179649299365828,5.1796492993658205
7,-5.1796492993658205,5.179649299365835
8,-5.1796492993658205,5.179649299365835
9,-5.1796492993658205,5.179649299365835
10,-5.1796492993658205,5.179649299365835
11,-5.179649299365835,5.1796492993658205
12,-5.179649299365835,5.1796492993658205
13,-5.1796492993658205,5.1796492993658205
14,-5.1796492993658205,5.1796492993658205
15,-5.1796492993658205,5.1796492993658205
16,-5.1796492993658205,5.1796492993658205
17,-5.1796492993658205,5.1796492993658205
18,-5.179649299365707,5.179649299365934
19,-5.179649299365735,5.179649299365906
20,-5.179649299365764,5.179649299365877
21,-5.179649299365792,5.179649299365849
22,-5.179649299365792,5.179649299365849
23,-5.179649299365792,5.179649299365849
24,-5.1796492993658205,5.1796492993658205
25,-5.1796492993658205,5.1796492993658205


==> Figures_latex/ti1/series_n25_omega0.5_schemeUWOS_beta1.3.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-3.0153021520012855,3.0153021520012864
2,-3.0153021520012864,3.0153021520012864
3,-3.015302152001283,3.01530215200129
4,-3.015302152001283,3.01530215200129
5,-3.015302152001283,3.01530215200129
6,-3.015302152001283,3.01530215200129
7,-3.0153021520012544,3.0153021520013112
8,-3.0153021520012686,3.015302152001297
9,-3.015302152001283,3.015302152001283
10,-3.015302152001283,3.015302152001283
11,-3.015302152001283,3.015302152001283
12,-3.015302152001283,3.015302152001283
13,-3.015302152001283,3.015302152001283
14,-3.015302152001283,3.015302152001283
15,-3.015302152001283,3.015302152001283
16,-3.015302152001283,3.015302152001283
17,-3.015302152001283,3.015302152001283
18,-3.015302152001283,3.015302152001283
19,-3.015302152001283,3.015302152001283
20,-3.015302152001283,3.015302152001283
21,-3.015302152001283,3.015302152001283
22,-3.015302152001283,3.015302152001283
23,-3.015302152001283,3.015302152001283
24,-3.015302152001283,3.015302152001283
25,-3.015302152001283,3.015302152001283


==> Figures_latex/ti1/series_n25_omega0.5_schemeUWOS_beta1.5.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-1.950986546204314,1.9509865462043123
2,-1.9509865462043123,1.9509865462043123
3,-1.9509865462043123,1.9509865462043123
4,-1.9509865462043123,1.9509865462043123
5,-1.9509865462043123,1.9509865462043123
6,-1.9509865462043123,1.9509865462043123
7,-1.9509865462043052,1.9509865462043194
8,-1.9509865462043194,1.9509865462043052
9,-1.9509865462043052,1.9509865462043194
10,-1.9509865462043052,1.9509865462043194
11,-1.9509865462043194,1.9509865462043052
12,-1.9509865462043194,1.9509865462043052
13,-1.9509865462043194,1.9509865462043194
14,-1.9509865462043194,1.9509865462043194
15,-1.9509865462043194,1.9509865462043194
16,-1.9509865462043194,1.9509865462043194
17,-1.9509865462043194,1.9509865462043194
18,-1.9509865462043194,1.9509865462043194
19,-1.9509865462043194,1.9509865462043194
20,-1.9509865462043194,1.9509865462043194
21,-1.9509865462043194,1.9509865462043194
22,-1.9509865462043194,1.9509865462043194
23,-1.9509865462043194,1.9509865462043194
24,-1.9509865462043194,1.9509865462043194
25,-1.9509865462043194,1.9509865462043194


==> Figures_latex/ti1/series_n25_omega0.5_schemeWOS_beta1.1.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-1.862700928262095,1.86270092826223
2,-2.549882878559753,2.5498828785597283
3,-3.0620506310918074,3.0620506310918714
4,-3.4856170825584627,3.485617082587396
5,-3.853410202499255,3.853410202499248
6,-4.182043237033724,4.182043237033781
7,-4.4812833673646395,4.4812833673645684
8,-4.757440194366694,4.757440194366794
9,-5.014864411721845,5.0148644117215895
10,-5.256703489207197,5.256703489207041
11,-5.485319978494076,5.485319978494076
12,-5.702539906360059,5.702539906359945
13,-5.909808600757714,5.909808600757771
14,-6.108292867280056,6.108292867280085
15,-6.298950473094408,6.29895047304197
16,-6.482578864790526,6.482578864792401
17,-6.659850226523844,6.659850226523957
18,-6.8313372803498,6.831337280333884
19,-6.997532648032745,6.997532647844395
20,-7.1588636326807205,7.158863631911913
21,-7.315703676627379,7.315703676627152
22,-7.468381364893247,7.468381364901688
23,-7.617187585850559,7.617187585860762
24,-7.762381290368069,7.762381290378983
25,-7.90419416968345,7.90419416969479


==> Figures_latex/ti1/series_n25_omega0.5_schemeWOS_beta1.3.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-1.4798158697149475,1.479815869714951
2,-1.8791988698468387,1.8791988698468316
3,-2.1497683416179,2.1497683416179783
4,-2.3589965648658975,2.3589965648710063
5,-2.5312839382337415,2.5312839382337273
6,-2.6785440724585854,2.678544072458571
7,-2.807580362386844,2.8075803623868296
8,-2.9226799981261564,2.922679998126128
9,-3.0267352604020203,3.026735260402006
10,-3.121797907371416,3.121797907371416
11,-3.209380766062523,3.209380766062509
12,-3.290634036364395,3.290634036364409
13,-3.3664543208679163,3.3664543208837756
14,-3.4375551776688837,3.437555177671925
15,-3.504514511866944,3.504514511867427
16,-3.5678074223387455,3.567807422338916
17,-3.6278295830130958,3.627829583013039
18,-3.6849142735648,3.684914273564857
19,-3.739345035521893,3.7393450354490483
20,-3.791365244575843,3.791365244577605
21,-3.841185464779869,3.8411854648693975
22,-3.888989177565975,3.88898917781583
23,-3.9349373013686204,3.934937301735914
24,-3.9791717974676146,3.979171797872368
25,-4.0218185766686645,4.021818577047668


==> Figures_latex/ti1/series_n25_omega0.5_schemeWOS_beta1.5.csv <==
i,t_minus_mu,t_plus_delta_minus_mu
1,-1.2213533794798863,1.2213533794798863
2,-1.4512232732740316,1.4512232732740316
3,-1.590432639327151,1.5904326393289416
4,-1.689924340684179,1.6899243406844775
5,-1.766932059714982,1.7669320597150246
6,-1.8294569695552525,1.8294569695552525
7,-1.8818811962121913,1.881881196212177
8,-1.9268679380842855,1.926867938084314
9,-1.96615696416832,1.9661569641683485
10,-2.0009470534444063,2.0009470534444063
11,-2.032098873709913,2.032098873709913
12,-2.0602508855714916,2.0602508855714774
13,-2.0858895142135623,2.085889514195685
14,-2.1093936680208856,2.1093936680125296
15,-2.131064092958752,2.13106409295483
16,-2.15114336498209,2.1511433649802427
17,-2.169829887352762,2.1698298873518524
18,-2.1872879267166354,2.1872879267161807
19,-2.203654959964325,2.2036549599640978
20,-2.219047151655815,2.2190471516557295
21,-2.2335635044400703,2.233563504440042
22,-2.2472890498423794,2.2472890498423794
23,-2.2602973334475394,2.2602973334475394
24,-2.2726523734314696,2.272652373431498
25,-2.284410220627194,2.2844102206643697


==> Figures_latex/window_data.csv <==
announcement_time,dwos_window_start,dwos_window_end,static_window_start,static_window_end,arrival_time,lead_time,static_notice,client
0.0,8.14,11.86,8.14,11.86,10.29,8.14,8.14,1
0.0,17.45,22.55,17.45,22.55,19.04,17.45,17.45,2
0.0,26.94,33.06,26.94,33.06,29.94,26.94,26.94,3
0.0,37.34,44.02,36.51,43.49,36.85,37.34,36.51,4
0.0,47.63,54.32,46.15,53.85,36.53,47.63,46.15,5
0.0,56.38,63.06,55.82,64.18,47.6,56.38,55.82,6
0.0,63.79,69.91,65.52,74.48,56.87,63.79,65.52,7
0.0,63.47,69.59,75.24,84.76,67.61,63.47,75.24,8
0.0,73.87,80.55,84.99,95.01,76.07,73.87,84.99,9
0.0,84.94,91.62,94.74,105.26,83.78,84.94,94.74,10
0.0,94.21,100.89,104.51,115.49,94.45,94.21,104.51,11
0.0,104.95,111.63,114.3,125.7,105.59,104.95,114.3,12
0.0,113.41,120.09,124.09,135.91,114.8,113.41,124.09,13
0.0,121.12,127.8,133.89,146.11,123.64,121.12,133.89,14
0.0,131.79,138.47,143.7,156.3,138.08,131.79,143.7,15
0.0,142.93,149.61,153.52,166.48,147.95,142.93,153.52,16
0.0,152.14,158.82,163.34,176.66,161.99,152.14,163.34,17
0.0,160.98,167.66,173.17,186.83,170.69,160.98,173.17,18
0.0,175.42,182.1,183.0,197.0,182.47,175.42,183.0,19
0.0,185.29,191.98,192.84,207.16,196.03,185.29,192.84,20
0.0,199.34,206.02,202.68,217.32,203.84,199.34,202.68,21
0.0,208.03,214.71,212.53,227.47,212.4,208.03,212.53,22
0.0,219.82,226.5,222.38,237.62,221.21,219.82,222.38,23
0.0,233.37,240.05,232.24,247.76,230.58,233.37,232.24,24
0.0,241.19,247.87,242.1,257.9,243.35,241.19,242.1,25


==> Figures_latex/window_data_N1.csv <==
client,static_window_start,static_window_end,dwos_window_start,dwos_window_end
1,8.14,11.86,8.14,11.86
2,17.45,22.55,17.45,22.55
3,26.94,33.06,26.94,33.06
4,36.51,43.49,37.34,44.02
5,46.15,53.85,43.91,50.03
6,55.82,64.18,49.34,55.46
7,65.52,74.48,59.74,66.43
8,75.24,84.76,70.54,77.22
9,84.99,95.01,78.63,85.31
10,94.74,105.26,89.13,95.81
11,104.51,115.49,97.68,104.36
12,114.3,125.7,110.09,116.77
13,124.09,135.91,119.84,126.53
14,133.89,146.11,123.6,129.72
15,143.7,156.3,134.0,140.69
16,153.52,166.48,149.77,156.45
17,163.34,176.66,161.74,168.42
18,173.17,186.83,172.48,179.17
19,183.0,197.0,177.55,183.68
20,192.84,207.16,187.95,194.64
21,202.68,217.32,202.03,208.71
22,212.53,227.47,212.56,219.25
23,222.38,237.62,225.8,232.48
24,232.24,247.76,236.0,242.68
25,242.1,257.9,244.69,251.37


==> Figures_latex/window_data_N2.csv <==
client,static_window_start,static_window_end,dwos_window_start,dwos_window_end
1,8.14,11.86,8.14,11.86
2,17.45,22.55,17.45,22.55
3,26.94,33.06,26.94,33.06
4,36.51,43.49,37.34,44.02
5,46.15,53.85,49.57,56.25
6,55.82,64.18,62.55,69.23
7,65.52,74.48,69.19,75.31
8,75.24,84.76,79.59,86.28
9,84.99,95.01,92.11,98.79
10,94.74,105.26,106.32,113.01
11,104.51,115.49,114.29,120.98
12,114.3,125.7,126.4,133.08
13,124.09,135.91,137.68,144.36
14,133.89,146.11,147.62,154.3
15,143.7,156.3,159.25,165.93
16,153.52,166.48,169.8,176.49
17,163.34,176.66,181.71,188.4
18,173.17,186.83,194.51,201.19
19,183.0,197.0,203.41,210.09
20,192.84,207.16,208.9,215.02
21,202.68,217.32,219.3,225.98
22,212.53,227.47,220.86,226.98
23,222.38,237.62,227.43,233.55
24,232.24,247.76,237.83,244.52
25,242.1,257.9,245.78,252.46


==> Figures_latex/window_data_N_real.csv <==
client,static_window_start,static_window_end,dwos_window_start,dwos_window_end
1,24.57,34.48,24.57,34.48
2,44.26,56.53,44.26,56.53
3,75.28,99.17,75.97,99.64
4,94.22,118.98,97.06,120.35
5,116.13,142.22,122.06,144.02
6,135.3,162.16,151.33,165.49
7,155.22,182.84,175.38,190.22
8,180.45,208.78,205.11,218.13
9,199.32,228.35,224.75,237.77
10,209.03,240.3,233.19,251.34
11,218.88,252.19,247.84,269.18
12,239.03,272.92,264.71,286.5
13,262.65,297.09,291.0,312.39
14,338.57,373.55,367.25,375.21
15,382.84,422.38,406.59,428.97
16,462.32,512.63,492.35,526.46
17,485.15,536.0,519.13,551.74
18,504.92,556.1,554.26,581.55
19,585.89,638.6,668.76,684.87
20,618.82,671.92,701.2,718.89
21,644.91,698.39,733.82,745.81
22,751.29,812.53,822.9,857.01
23,777.57,839.22,854.42,886.36
24,856.27,918.42,956.19,967.05
25,910.97,974.31,1008.83,1027.08


==> Figures_latex/window_rectangles.csv <==
type,start,end,client
static,8.14,11.86,1.0
dwos,8.14,11.86,1.0
static,17.45,22.55,2.0
dwos,17.45,22.55,2.0
static,26.94,33.06,3.0
dwos,26.94,33.06,3.0
static,36.51,43.49,4.0
dwos,37.34,44.02,4.0
static,46.15,53.85,5.0
dwos,47.63,54.32,5.0
static,55.82,64.18,6.0
dwos,56.38,63.06,6.0
static,65.52,74.48,7.0
dwos,63.79,69.91,7.0
static,75.24,84.76,8.0
dwos,63.47,69.59,8.0
static,84.99,95.01,9.0
dwos,73.87,80.55,9.0
static,94.74,105.26,10.0
dwos,84.94,91.62,10.0
static,104.51,115.49,11.0
dwos,94.21,100.89,11.0
static,114.3,125.7,12.0
dwos,104.95,111.63,12.0
static,124.09,135.91,13.0
dwos,113.41,120.09,13.0
static,133.89,146.11,14.0
dwos,121.12,127.8,14.0
static,143.7,156.3,15.0
dwos,131.79,138.47,15.0
static,153.52,166.48,16.0
dwos,142.93,149.61,16.0
static,163.34,176.66,17.0
dwos,152.14,158.82,17.0
static,173.17,186.83,18.0
dwos,160.98,167.66,18.0
static,183.0,197.0,19.0
dwos,175.42,182.1,19.0
static,192.84,207.16,20.0
dwos,185.29,191.98,20.0
static,202.68,217.32,21.0
dwos,199.34,206.02,21.0
static,212.53,227.47,22.0
dwos,208.03,214.71,22.0
static,222.38,237.62,23.0
dwos,219.82,226.5,23.0
static,232.24,247.76,24.0
dwos,233.37,240.05,24.0
static,242.1,257.9,25.0
dwos,241.19,247.87,25.0

